Contextures: Representations from Contexts

Despite the empirical success of foundation models, we do not have a systematic characterization of the representations that these models learn. In this paper, we establish the contexture theory. It shows that a large class of representation learning methods can be characterized as learning from the association between the input and a context variable. Specifically, we show that many popular methods aim to approximate the top-d singular functions of the expectation operator induced by the context, in which case we say that the representation learns the contexture. We demonstrate the generality of the contexture theory by proving that representation learning within various learning paradigms -- supervised, self-supervised, and manifold learning -- can all be studied from such a perspective. We also prove that the representations that learn the contexture are optimal on those tasks that are compatible with the context. One important implication of the contexture theory is that once the model is large enough to approximate the top singular functions, further scaling up the model size yields diminishing returns. Therefore, scaling is not all we need, and further improvement requires better contexts. To this end, we study how to evaluate the usefulness of a context without knowing the downstream tasks. We propose a metric and show by experiments that it correlates well with the actual performance of the encoder on many real datasets.

==> data/abalone-ui.csv <==
d,eig,mse,taud,ui
0,0.9973297844113123,0.7536340397088612,285.6202036524661,0.45536552783143
1,0.9964985936523381,0.7420761773265268,115.60054575137437,0.11955484215373355
2,0.9913472047375633,0.6052926781305732,59.02333952261325,0.3536581795945752
3,0.9830457294604812,0.6065269893210344,53.95595915310785,0.00973884909271695
4,0.9814487184672971,0.6085395591217148,38.679446769091015,0.0035488656722985467
5,0.9741053515874211,0.6073105904870524,27.557384684891222,0.008734770323602285
6,0.9636177933560309,0.6059701683403687,21.875896978118774,0.04768912359199946
7,0.9541170361953225,0.6160682569922432,19.25807820930852,0.07870474305111813
8,0.9478268147406433,0.6144886085617688,16.48858617673496,0.060816665459013174
9,0.9389786425394937,0.6161287860585006,12.369113490529216,0.022579110448538137
10,0.9184253368363327,0.6126631592934169,11.472657713012689,0.04305292307889008
11,0.9119159726725332,0.6121553209445239,10.673548647836194,0.04862352057000223
12,0.9051620361664607,0.6229171552112397,8.371226158405745,0.017533303882625646
13,0.8785356426865835,0.6200820844520211,7.232809200326166,0.056995120141025646
14,0.8588675867325655,0.6220009650358482,6.851342587274804,0.024725457562226758
15,0.8506405333773057,0.6210364575421156,6.175723536402683,0.020352993331517213
16,0.8336381399584871,0.6214799803953608,5.452550970711201,0.0211787419966558
17,0.8105850716094499,0.6162636533711656,5.10903621474719,0.0690062882948546
18,0.7970628805220098,0.6168027537191385,5.021547752876689,0.03294925504010037
19,0.7930430397223638,0.6188407133063999,4.3007856275373015,0.008077753574133324
20,0.7562947684031113,0.6191030810432934,4.204857357434073,0.017101027195564382
21,0.7499757680818208,0.6235610887496115,3.951731756007064,0.04188068693343895
22,0.7325409684378583,0.622257575042197,3.778917528150112,0.03692612197667758
23,0.718992217622456,0.6172822173873291,3.6719827278798793,0.14587487414095635
24,0.7096674654048032,0.6146529309109089,3.497945682113111,0.07718939915464165
25,0.6935427027272996,0.574776679396014,3.4421602091009733,0.183264667926213
26,0.6875178146333875,0.5535090603280529,3.2788960079518983,0.18229647984772096
27,0.6699638162912772,0.5562294424898269,3.075760621481486,0.0316122136984938
28,0.6454080048845541,0.5586745401023719,2.983156418796761,0.013677589259533635
29,0.6324853058614937,0.5602982175782293,2.9632855863401817,0.044034477820892856
30,0.6288856624814727,0.5606048318353571,2.9488521902498173,0.015343164777917967
31,0.625981231580062,0.5576556889149671,2.9152306002236896,0.041062607177084966
32,0.6202928675090867,0.5545121828927121,2.8382612241842207,0.029275945580691777
33,0.6078947293601659,0.5519021569632968,2.727727210051525,0.034770175461792785
34,0.5891017634740117,0.5535626433259955,2.7251413499313264,0.04490619820701869
35,0.5876310927038779,0.5536396470190601,2.640291550320079,0.011313592321092802
36,0.5715942928045102,0.5460276231278707,2.568115249770974,0.12711279624635874
37,0.5567937301879854,0.546417954874453,2.5237063970538354,0.07043440758101638
38,0.5467334513277093,0.546712638302682,2.5078384377062473,0.021445688794521113
39,0.5422746230451294,0.5470009489504631,2.4304546134597222,0.005016607474151075
40,0.5242390657104479,0.5444152601183134,2.4204382678371075,0.05583201052883237
41,0.5207238554004403,0.5451838790285877,2.3941773662246737,0.06070384599553487
42,0.5133572410929087,0.5446800294229447,2.382183928652827,0.004988672736814406
43,0.50923168821285,0.5472202074993613,2.3477321520636263,0.025269264405384084
44,0.4994969646822688,0.547055016864699,2.2772634314663733,0.007438597067019284
45,0.4798561606907656,0.5469916419811,2.274266730675236,0.002437387678507253
46,0.47769626650467834,0.5398439836563713,2.258217824982771,0.06238681647970034
47,0.4719199028412997,0.5319907149397293,2.250016436947634,0.0011453536556312264
48,0.4682534039040533,0.5298857396185773,2.2415274145843975,0.04224174140257966
49,0.4644644205316463,0.5295411019445836,2.1880434145983827,0.009745364297342938
50,0.44725959671214754,0.5293679142922475,2.188177670999556,0.0030050053274213217
51,0.44588454271299716,0.5275087446448623,2.178634754795722,0.03158329681307281
52,0.4415144698825589,0.5272222753628674,2.1428318403249746,0.06048597322135586
53,0.4286721462121575,0.5343238513181795,2.136022798632335,0.023507492811335455
54,0.4249874248359231,0.5293120522732716,2.1221709920642384,0.06333075908606647
55,0.41890755658896894,0.5229126204525382,2.1148754262679414,0.07270173416803549
56,0.41496446961394456,0.5254761132512309,2.106696992944054,0.03733534932743529
57,0.4106764693302208,0.5281852886353601,2.097695462283812,0.013895250275895455
58,0.40605182350834096,0.5358594077241834,2.0863374242406274,0.035687279651640084
59,0.4005288920663989,0.5328266590303271,2.086058957582378,0.05829016493762779
60,0.39893793929776117,0.5214001663060696,2.0686063315922993,0.06829395177764515
61,0.3910658844559067,0.5191698551913189,2.055670578165922,0.08427852357941307
62,0.3847246173675166,0.5190484567689264,2.056630357269278,0.004471424644915949
63,0.383580027620122,0.5197106480607493,2.0501923535238427,0.01202532381390576
64,0.3796126073438337,0.5197042027883897,2.023085272599498,0.008381845939455056
65,0.36748023778167577,0.5199494668052106,2.023667757893547,0.012125283910685203
66,0.36619140869629835,0.5261139357324549,2.0247185850729053,0.02894954298997677
67,0.3650907696016433,0.527765857270578,2.0129276762102957,0.034229665189914715
68,0.35877579642940594,0.5257867661073343,2.013016401370155,0.000826769345625698
69,0.35728544255178085,0.5255038601123361,2.007781071713008,0.06718445196192888
70,0.3535870358469706,0.5253646936297491,1.9901876204497804,0.01631715610388132
71,0.34461966778656467,0.5252836950707331,1.9820082677026611,0.011139414082735881
72,0.3395551971684153,0.5245215588631342,1.9845890680024645,0.017266735820465666
73,0.3391466286580174,0.5260977805153082,1.9732759772552224,0.009668982851366224
74,0.332635935946278,0.526119199470433,1.9450419122559026,0.03070476289817444
75,0.318289257105112,0.5275508942488468,1.9289247418690167,0.015342761758881924
76,0.3091892190080828,0.5273844492428401,1.9205458864968357,0.03290396294521945
77,0.30364386364770546,0.5283469141435851,1.913256245223093,0.018166030925154106
78,0.2985709875486584,0.53031427321183,1.9089975769140068,0.02805892087566175
79,0.2949522923051222,0.5304891857411932,1.9110209178388553,0.012453382289231785
80,0.2944399353523634,0.5303503669891788,1.900122843935589,0.014142349840928034
81,0.28746242454434634,0.5320808651556158,1.8951167109957865,0.02635416769906853
82,0.28340569959657,0.5354689959253917,1.8937170491248312,0.00014463805526506758
83,0.2811827905938793,0.5347805849870574,1.893692806597051,0.03170476391571275
84,0.2796685929265574,0.533989816558954,1.8833293373741131,0.007145871007002159
85,0.2727579302750127,0.53434703058104,1.8839762471343238,0.029624810942265142
86,0.27160863895976267,0.5335605865016433,1.88098309457222,0.005384376379415374
87,0.26853026306795563,0.5360119146048689,1.877971909044968,0.012286395225638968
88,0.2654333549757859,0.5360644126385792,1.8735731716704245,0.0118126177012227
89,0.26157606262835037,0.5336712999760502,1.8683255490785071,0.0012090497188748657
90,0.2572348173416547,0.5374802060982099,1.8654523340805498,0.013247470013569296
91,0.2541829823159913,0.5388132909478435,1.862344256459091,0.009315932105091107
92,0.25099278113709467,0.5400226475831971,1.8592177543371748,0.026473394420111623
93,0.247783576021763,0.5398880657258218,1.8592518028633571,0.016048847942444048
94,0.24635462875448583,0.542065110255147,1.8545439485115889,0.014528236156415575
95,0.2422315048501468,0.5427323098062443,1.8554365380036177,0.007003837580315401
96,0.24130605364101063,0.543072148406345,1.8523369253022395,0.0022720226135590806
97,0.23808710934016072,0.5436131886445424,1.8537672588651495,0.014991296955321884
98,0.2374873314447029,0.546585002482912,1.8547403344052635,0.008083247890373327
99,0.23662544336529776,0.5574349048683662,1.8560421319378864,0.014763942642615623
100,0.23595759277066514,0.5574745230934507,1.8536404626213323,0.004654000002891966
101,0.233133915241841,0.5468352703333197,1.847130344423493,0.030149164629959178
102,0.22787998044993443,0.5473984093838917,1.8377840819678313,0.01061897910527641
103,0.22087960732365736,0.547441927486478,1.8357577171878265,0.027808992275391006
104,0.21826686720482286,0.546978424332375,1.8363499859829902,0.0067446007501285755
105,0.21725075005987599,0.5466836283131972,1.8378065900308576,0.020264007319413968
106,0.21676566880110498,0.5466698223719254,1.8356403298455728,0.0020056637140828245
107,0.2140657194270261,0.5468242105564655,1.8375869960680804,0.015227006865481875
108,0.21389802580260145,0.5460346801978683,1.8346448098523258,0.016236989581412717
109,0.21071676276916726,0.5487742959927019,1.8355503918993268,0.01566562042163226
110,0.20992398805770554,0.5517721169163515,1.834514401360025,0.006921139652677901
111,0.2079263411786998,0.5590295224178858,1.8256004066462173,0.020289192265229967
112,0.2009657852281195,0.5590367933198543,1.823022692703204,0.02856668273200238
113,0.1979981627052467,0.559781977250821,1.8239153304824502,0.026432964380565104
114,0.19725593708280767,0.5599976500569244,1.8235372491905752,0.009518807945642267
115,0.19570155856243543,0.5597120212924698,1.8216132721240141,0.05625939204613934
116,0.19315318266077702,0.5590111225594722,1.819402534871247,0.02539514785448586
117,0.19041927477931928,0.559560810569615,1.8209404693917994,0.008815361044815492
118,0.19013489434947367,0.5588381888072157,1.8205876542325004,0.007743321611648774
119,0.18861778809825358,0.5581579553039413,1.8220783058144692,0.03630903503921598
120,0.1883134334662826,0.5571377606101001,1.8225470232904817,0.013117727049987732
121,0.18734115799701279,0.5571307438390762,1.821857771481372,0.009723695418380513
122,0.1856111510390663,0.556117305083535,1.8235033931539157,0.04618590387126756
123,0.1854272408046677,0.557816792360453,1.8225222595266466,0.022148206092182154
124,0.18350905336013262,0.5578127782538667,1.8235311321650882,0.019464679717777454
125,0.1829166671979169,0.5598158028457103,1.8231836940382766,0.002761543458033318
126,0.18142594976961196,0.5594195936166714,1.8212062133742983,0.0028922447325299954
127,0.17885009871603477,0.5597079287976746,1.8152390430213132,0.0037343953188887797
128,0.17357918326441105,0.558637283530237,1.8129918675118721,0.01429293105274371
129,0.1708254415788,0.5586406004820411,1.813992997083673,0.024077186527980493
130,0.1702992505374879,0.5581473874723063,1.812294134883137,0.0035845271892809127
131,0.16792421758951745,0.5597300084590848,1.8118440363777029,0.007279803450618654
132,0.1664150705724869,0.5599095368871854,1.8121297666951621,0.02805981379776857
133,0.1654204686684825,0.5592573663233181,1.8122030689852764,0.0023622513033633987
134,0.16428338489043617,0.5591429644643404,1.813333828365425,0.004696518911345899
135,0.16388599270357304,0.561226193009726,1.8127549944779262,0.011963910390560946
136,0.16230174652174384,0.5616414707004854,1.8116949014762573,0.006946140497317443
137,0.1603863492113829,0.5614741146262814,1.8112700279006593,0.015699014498778516
138,0.15892252421777392,0.5599775561390038,1.809602151573877,0.011958999494232694
139,0.15658749745447803,0.5600844243252869,1.810046378907642,0.0056387045621089545
140,0.1557537485543279,0.5567854814123062,1.8099043066353637,0.024994785358736102
141,0.15450865847761402,0.556906472059442,1.8109966556520707,0.00261902554962576
142,0.15414669346395538,0.5582087394797335,1.809120962191638,0.004998306524947909
143,0.15167217579906528,0.5583499235560845,1.8090313838504657,0.0025098638434780966
144,0.15048302458555265,0.5584035222524313,1.8093439333777388,0.029905187388171543
145,0.14958816896110633,0.5584231544898743,1.809900509783205,0.001072902556028397
146,0.14887360994953266,0.5575229589611128,1.8107974966032947,0.0019072996788889874
147,0.1484082905915012,0.5575497380524156,1.808722586367125,0.01505647172960524
148,0.14579912402042033,0.559316530248319,1.8086439806442178,0.012453098645226346
149,0.1446457568270584,0.5619788096852272,1.809124702572765,0.00881854576533974
150,0.14390503261150436,0.5628605032014761,1.8075582453921968,0.002262215387934195
151,0.14167444805460006,0.5633265883777442,1.8084775619768445,0.008980282619557144
152,0.14127226194683876,0.5630264921710827,1.8087604611483585,0.03028153194371577
153,0.14040633403463154,0.5632195961745812,1.8095391797971145,0.008285837675212362
154,0.13990941502301305,0.5634741626042475,1.8104012323995444,0.017495956681734114
155,0.13947695565830626,0.5634667523553011,1.8102766798133447,0.008136142522540492
156,0.13832102339140995,0.5626309457726121,1.8104970080104743,0.006446404130553951
157,0.1374255740871984,0.5625898092604605,1.8113497202209836,0.0017138755716576814
158,0.1370027649029119,0.5629930752083201,1.807036387660467,0.0027929749838842693
159,0.1327442413133024,0.5632157740464848,1.8079673923041812,0.004579739878519845
160,0.1324116072936964,0.562299834714139,1.8084076582611504,0.016263051860074873
161,0.13171434451651087,0.5634233012277761,1.8092461511613882,0.001054779256665233
162,0.13131965895576256,0.5642068921271044,1.8092102861727422,0.012185631659006702
163,0.1302719351363737,0.5638876517924944,1.8094737271047903,0.0062698088312454665
164,0.1294549921905396,0.5639036107457673,1.809833589724826,0.012206819737899824
165,0.12871553856129242,0.5647087134066227,1.810019905483211,0.012355865679571216
166,0.12784966767205364,0.5646624304339571,1.8102824166537173,0.028365953175258526
167,0.12704649036093638,0.5646898515037425,1.8090930159471688,0.05423936765632846
168,0.12514703317906023,0.5667706086937858,1.8095083438947244,0.013139226668602715
169,0.12447645905577108,0.5669633251524216,1.809949523122329,0.04606218735337336
170,0.12382984967194055,0.5665796503064783,1.8068163346728991,0.015356190796253756
171,0.12045273045070964,0.5609060423209851,1.807170830854727,0.0052689980304846395
172,0.11976565463964818,0.5625047670906659,1.8069891562107685,0.019178361436255148
173,0.1186700511149157,0.5622833486994351,1.8074608028375332,0.004680238752143573
174,0.1180848714719077,0.5620491059291334,1.8062223236721358,0.017715501217389774
175,0.1161804677000494,0.5613334032223977,1.8071090032746882,0.007212679238043026
176,0.11593391998674342,0.5622893837215347,1.8070354465775926,0.025343355142240252
177,0.1149437263915656,0.56309468653215,1.806709607527912,0.012129716083021488
178,0.11376282365039987,0.563806820916083,1.8076127809546194,0.003901069037802355
179,0.11354733444182975,0.564329955585432,1.8073347800578423,0.0037174958914600667
180,0.11241143038622621,0.5642005442624011,1.8082946577456707,0.03951170461712557
181,0.11225057317879361,0.5638356888005386,1.8076116598440835,0.007845491673913496
182,0.11080440489475375,0.569692080487457,1.807012615435049,0.0019115966962136351
183,0.10943140081772462,0.5696684777239049,1.8065433393035382,0.00581686644575217
184,0.1081677996195718,0.569544908562823,1.8062311413139547,0.011236829129855816
185,0.10703524461967681,0.5711950217248193,1.807033580198306,0.01977047912125394
186,0.10679199241800869,0.570695781727848,1.8074936049855168,0.01390611685177054
187,0.10627943552427764,0.5737499042893835,1.8070023248490985,0.021359541145766575
188,0.10501542691047218,0.5709472237517057,1.8072076491992757,0.021492549834430656
189,0.10431289332620049,0.5712012501964298,1.807292155284883,0.00823504761444711
190,0.10351878415676975,0.5712344067121738,1.807091827732576,0.014203053075267813
191,0.10250237595146414,0.5692025461876288,1.808049086610251,0.0023228882993847916
192,0.1024179507925708,0.5682232810067117,1.8071024369992363,0.009055930537533268
193,0.10081018447937222,0.5679570342523149,1.807657085781333,0.003248503626594698
194,0.10041652991910142,0.567543153547554,1.8083916598426737,0.020295246758130738
195,0.10017030651492495,0.5673365222405924,1.8087298612476748,0.005872371442571032
196,0.09960744948399711,0.567685107182696,1.808796652062156,0.014571450378815978
197,0.09883007074495671,0.5680079946592775,1.8091174491388915,0.009143668805619114
198,0.09826272209003817,0.5692030574604761,1.8091422993078035,0.010364179306033611
199,0.09746042472382488,0.5691433601299212,1.8099205120619408,0.03495604088238121
200,0.09727263310536247,0.5679079157884718,1.8096969902940314,0.009243946436133986
201,0.0962757965186512,0.5677278671618461,1.8095631817260416,0.011822525374206737
202,0.09535797159323967,0.5676193351441476,1.8103541790300928,0.007881750683252049
203,0.0951973888403251,0.5694016570606553,1.8091734606790435,0.014313365049832943
204,0.09343413711595909,0.5686474846176237,1.8080400711145796,0.017863792323152605
205,0.09171773161653933,0.5689610832525246,1.808434954922268,0.005485531007682912
206,0.09126253249308353,0.5684576220568026,1.8089380341371892,0.009239360589435327
207,0.0908994179010183,0.5683854421605546,1.808906191881869,0.007283890541747199
208,0.09010021241113261,0.5671494232765961,1.8093284188799716,0.02505063888682346
209,0.08967965263773872,0.5675997009420554,1.8096086865222687,0.005041160055771681
210,0.0891455357949482,0.5676593542484321,1.8097211299167792,0.005801359344939791
211,0.08847712963965619,0.5673451632946892,1.8101590647718409,0.020867960248981084
212,0.08808190931549141,0.5669300224731644,1.8100304530665274,0.011870973299396334
213,0.0872219860032847,0.5667614627327483,1.810267528085848,0.017284046609182386
214,0.08667036145831312,0.5645333044104479,1.8096783428986039,0.02608139324499662
215,0.08543815989204584,0.5662767961812839,1.809914753464371,0.02209393822785015
216,0.08489920078246208,0.5655637552168307,1.8097866245504624,0.013175478201844611
217,0.08406116583174744,0.5691296062405051,1.8101036393330872,0.004061663111005082
218,0.08359959707440036,0.5679215493157994,1.810747908268086,0.004889905791434734
219,0.0834141974364314,0.5682019625585056,1.8112590993589395,0.03157387676629969
220,0.08311943091166447,0.5717189727066955,1.8114350206709582,0.022826579273775814
221,0.08254734882930377,0.5691686354419875,1.8110744503580065,0.010508485726746336
222,0.08153108043647955,0.5691443753691361,1.811450246336917,0.02860393667637397
223,0.08113814331459297,0.5677894469597065,1.8116944318783648,0.019151269622235713
224,0.08063802511015493,0.5647533234067803,1.8116083948949337,0.00706571969079202
225,0.07986465040496125,0.5658206365217237,1.8122099916257906,0.019849168504900663
226,0.07967444023264512,0.5660712167959556,1.812229053519875,0.03091562346375038
227,0.07899624162765058,0.5662244509926215,1.8126252837223118,0.003624091460799536
228,0.07864046756926561,0.5690936434567052,1.812759286488621,0.01707766636959326
229,0.07806664453407144,0.568670861896591,1.8127506994353682,0.010150807646278884
230,0.07737683255902388,0.5730058941722185,1.8132653942141719,0.01770707984805666
231,0.07713401895171057,0.5728588979391517,1.8136661533137393,0.018215416378713968
232,0.07679695831512463,0.5723964974353899,1.8136632607918757,0.02022610538709821
233,0.07612121886097474,0.5715097994818915,1.813851845049642,0.0010682644480500703
234,0.07561264190287038,0.5759230608073661,1.8142999558756943,0.004347888562660007
235,0.07532798307539768,0.575323153058389,1.8146854119168814,0.008042177493920805
236,0.07499251831004214,0.5760203314655781,1.814722457871053,0.01409080071428466
237,0.07436396885050296,0.5805268477252826,1.8152782841954362,0.015493257702309002
238,0.07418107325886501,0.5816319865500957,1.8150998560840388,0.013018413028315346
239,0.07337524395338735,0.581056902319254,1.815697523631803,0.0022192661177809145
240,0.07323631115859493,0.5820387254774597,1.8154324966710553,0.005249007654855641
241,0.07236335062338106,0.5803191587682771,1.8156052170943182,0.007990166753366333
242,0.07187039073421359,0.5808580784605855,1.8157265627456929,0.01422861287663667
243,0.07133736885578182,0.580598673414538,1.816135159920287,0.0010919162912579965
244,0.07105421663571788,0.5789797476584162,1.8165562636737094,0.0018453284010655443
245,0.07078410907233458,0.5800849414350097,1.8168099773347421,0.0017437432500555451
246,0.07037289135459665,0.579953986369818,1.8166558971463038,0.010151588210162129
247,0.06961524634514137,0.5802020672677676,1.8169472129422315,0.013457665609244263
248,0.06924569612354192,0.5810388440832316,1.8174684762987752,0.029102336714683638
249,0.06907669107515606,0.5805613883794681,1.8178407545994082,0.0014399633612813172
250,0.06878110470079746,0.5785060241732548,1.817922370414998,0.01800193692935129
251,0.0682379388204558,0.579808998392125,1.8181683938305864,0.02350306031485212
252,0.0678405994400939,0.5795312155265995,1.8182154637970234,0.002070827525206081
253,0.06727496940570105,0.5797001016715043,1.818763868081862,0.002200306538225124
254,0.06714628811694891,0.5786701928204319,1.8190083799468004,0.005902854359847278
255,0.06675649173377024,0.5791343590302783,1.8190812347533887,0.002466558701598204
256,0.0662215537549561,0.5792064510824979,1.8190336411522048,0.01129732671536584
257,0.06558659487394357,0.580104573166526,1.8193889397176488,0.01726273204276154
258,0.06530544187615256,0.5801731848732522,1.8199808688391856,0.004703890842949322
259,0.06523160063925657,0.5802251315922653,1.8195427499056795,0.018814256982452107
260,0.06426546260231464,0.579864170514928,1.8199137264761127,0.00948909993179799
261,0.06400902745365808,0.58093882383649,1.8204836524469492,0.0032292978323518184
262,0.06392755055234835,0.5822664238602657,1.820752384563039,0.016915896470273105
263,0.06358513707280855,0.5822155755908922,1.8210551141341953,0.004960972640139644
264,0.06327512612779078,0.5823203509150333,1.821024562817376,0.017794132003453363
265,0.06267762985730566,0.5823123470319516,1.821518238066957,0.0001603487830081152
266,0.06254154397520637,0.5823513304174655,1.8216064879719938,0.019921807025405303
267,0.0620533341434566,0.5837613748743545,1.8220046551744111,0.009294539294358469
268,0.06183942064754339,0.5828031230267574,1.8219768231723728,0.015120911890102787
269,0.061255483530203075,0.5827315229533679,1.8223383582636425,0.0011291021513343252
270,0.06101643297335992,0.5831079775163786,1.8224425209294313,0.012479868008296594
271,0.06055439597943423,0.5830016586942885,1.8227656053125632,0.0010219438607851142
272,0.06028770780282255,0.5873669816046753,1.822937633169646,0.019923795972419896
273,0.059891017251117014,0.5872881172154412,1.8233557084766934,0.02221033588486593
274,0.05971321312274705,0.5889929331847729,1.8236536621116028,0.01569056903283203
275,0.05943166812246253,0.5908961073658686,1.8240840829213256,0.0027471059897330448
276,0.05926869525713916,0.59159118492874,1.8242955405028305,0.004454710834865598
277,0.058915029788509335,0.5927991456842762,1.8244575480529788,0.015075142591131383
278,0.05852089114546294,0.5914115072146612,1.8249018854963304,0.00047244428582791595
279,0.05837813038990291,0.5931340163967355,1.8249512778545245,0.0020149243310658305
280,0.057889409236697824,0.5934888051991996,1.825443619897506,0.012381652064912376
281,0.05779444877201166,0.5936936293127075,1.825885869016662,0.007944408248155826
282,0.057656260553830344,0.5936770708768553,1.826258355531853,0.0030298521973956983
283,0.057457887040735164,0.5944255590139291,1.8265896524326208,0.0015387649747777808
284,0.05722496771544561,0.5958707826199511,1.8270151526508305,0.012345225662579506
285,0.05707706112521678,0.5971160058127353,1.8269485728130563,0.030594851872168573
286,0.05649661569304081,0.5971421035553726,1.827045649221851,0.037956012685338394
287,0.05606528414232198,0.5971659364768187,1.8274391632132405,0.014337216798416834
288,0.05589938873827235,0.5977291364359146,1.8276059495788672,0.009153375816965476
289,0.05553460672089737,0.5989896541729502,1.827786317278327,0.011469511484424808
290,0.05518490385107117,0.5972466430916197,1.828073159283294,0.005342507868860295
291,0.05493238855270122,0.5972954076100114,1.8284229876227536,0.008198540467443727
292,0.054737824168623384,0.5973834624813369,1.8287167408325842,0.001994511486563433
293,0.05449530038685565,0.5985326039566429,1.828367562875863,0.012452494926059344
294,0.053684767095659586,0.5998292306918136,1.8286357635599302,0.003854291914334565
295,0.05342871777642528,0.6074030228735673,1.8289097838176063,0.003442908080053897
296,0.05318005857706665,0.6072766980018414,1.8292613136101266,0.0025545988565485542
297,0.05300243677476165,0.6076326750716731,1.8296591814967544,0.00021768681132594211
298,0.05286757285202427,0.6081556023231304,1.8299382838367695,0.0024323696075506645
299,0.05262831516390107,0.6091876814703749,1.8302055123937127,0.011312825289642711
300,0.05238058107758664,0.6099334876291178,1.830668152664673,0.0048999500522155185
301,0.05230892040362029,0.609709223349209,1.830760004188513,0.0023310183667441774
302,0.05190780812418044,0.6095477589568659,1.8311757551498133,0.01328824604984362
303,0.05179867708918439,0.6096856043611419,1.8314192875261641,0.007228930596391901
304,0.05153706120268381,0.6092301194143048,1.831602009837423,0.02108346358125784
305,0.05122349101408016,0.6090056316041166,1.8319485385812104,0.006974600530447595
306,0.051058780849034646,0.6095993381888706,1.8320223665077968,0.0027286809738876596
307,0.050652101224970165,0.6087118298993879,1.8323091541679979,0.013739865232789753
308,0.0504391224288403,0.6105411886573185,1.8322978490701094,0.010917904771005116
309,0.0499615411659758,0.6119611113763189,1.832421095736196,0.0008498748135720071
310,0.04960833707106244,0.6141501010486434,1.8327177444952356,0.009807985850722784
311,0.04941341191527496,0.6142160717174883,1.8331319833256152,0.009796810134642318
312,0.04932551838415519,0.6153536646465595,1.8333961497678786,0.004176850100588592
313,0.04910400841870104,0.6153539503522013,1.8338297071502425,0.0027686983690884555
314,0.04903624125545212,0.615350305176246,1.8336110642982186,0.024315027486039666
315,0.048384330563659005,0.6154387846577223,1.8340132568179566,0.0089050009004259
316,0.048295014689181834,0.6166990672587694,1.8343621598953526,0.0030353505386723732
317,0.04815868486628526,0.6161559069947476,1.8347155406651163,0.017549486871101822
318,0.04802760576632012,0.6162631857531169,1.8349791118594592,0.0038090889978390115
319,0.047817050731379936,0.616559224718608,1.8350985433284575,0.016872519260708416
320,0.04747882435952256,0.6179375405474501,1.8353573577664484,0.0024343457409067683
321,0.04726886864588426,0.6178731403153414,1.8355590462232436,0.006520829678619731
322,0.04700938537560866,0.6179978657057212,1.8358546719843167,0.01751378255299248
323,0.046836739136602815,0.6188362097362832,1.8361265150432708,0.000540422255496208
324,0.046644229360064654,0.6169913015282382,1.8356569795941085,0.007893500827397312
325,0.04578517448185856,0.6172500968127121,1.8358532057296093,0.008355268714865773
326,0.04553384558419156,0.6171437224784061,1.8360485082077465,0.004221118910782783
327,0.04528390478944594,0.6174725160168051,1.8362730356419739,0.0004941234195192414
328,0.04506257726822955,0.6152555201212133,1.836468773481398,0.02331233042978798
329,0.04481720236074877,0.615741869454329,1.8368249523873676,0.0019466701382585532
330,0.044719065102820935,0.6161222498190225,1.8369527252395166,0.0001205080816459236
331,0.044415261501402785,0.6138594423639883,1.8370971431573313,0.004874046689445019
332,0.044129183889084364,0.6137903842128518,1.837336658230023,0.012494941339923628
333,0.04393173983094459,0.6136561031392909,1.837767854831121,0.0003021213162541724
334,0.04390967330967135,0.6149646434214207,1.8379387167536865,0.012698629798869593
335,0.04365200514024202,0.6152537787057003,1.8381853321307884,0.008994648500588535
336,0.04346528619891782,0.6157563978054688,1.8384908228034846,0.014498900407733856
337,0.04333363029546663,0.6160188474104636,1.838584715621498,0.020686973751778824
338,0.04301125066133164,0.6167630615094333,1.8387926708691076,0.013603679623416158
339,0.04279522672370355,0.6172698398690188,1.8390760697936885,0.0152001390052951
340,0.042649639734956946,0.6188608090353896,1.839368685697531,0.017515940635150752
341,0.04251375037721779,0.6186387804517499,1.8394577986834464,0.011690257083770342
342,0.04219420560847309,0.6160726026125183,1.8397404264072146,0.0022042260367736884
343,0.04205340185945033,0.6160737182851856,1.840131016701965,0.022791505313566083
344,0.04201204231879661,0.6157922984326527,1.84036554747169,0.018923547224463433
345,0.04182916429636159,0.6151552003177534,1.8406441364999588,0.010017486567174546
346,0.04168802380655132,0.6151166728732396,1.8410015098886001,0.005366999211771386
347,0.041619859377829985,0.6150490074465479,1.8412631086313411,0.0018740196914474655
348,0.041465170201602744,0.6157002979622573,1.8414785961751536,0.013735148749536893
349,0.041269910207502945,0.6174517681547348,1.8418478758127006,0.007087156979238783
350,0.04121647682653505,0.6175285055335973,1.8418279823474668,0.01181119086719251
351,0.040808998177620064,0.6182662274141091,1.842135843327052,0.026139005714500216
352,0.04070388729045902,0.6174602762379894,1.8423636479669112,0.004988817112354278
353,0.040526750800465604,0.6175682513843304,1.8425566531080149,0.004295540832983492
354,0.04031947949254159,0.6185209261551408,1.8426899110754145,0.011819932369489906
355,0.04005954913811075,0.6188196949391143,1.842992901790567,0.022364983685191964
356,0.039956924354927884,0.6186844528924254,1.843343780627364,0.004108972067672697
357,0.039898976604813834,0.6182144764747173,1.8435459986491478,0.006409297642675389
358,0.03970579841830169,0.6176620505641928,1.8438178755742056,0.0024228934973815203
359,0.03957802324139411,0.6174029359635371,1.8440447407566165,0.01832276009705576
360,0.03941028691715846,0.6162926096707674,1.8442569734422243,0.01104631228536356
361,0.0392307042056972,0.6163286771790848,1.844508396235771,0.01252506606820681
362,0.039088602641586756,0.6164719127950922,1.8447911092800175,0.008074062432371456
363,0.03897643287041488,0.6174335622211414,1.8451010082762938,0.00890300874604327
364,0.03889017639314632,0.6176423441895879,1.8453971675714484,0.001955807841670473
365,0.038792149371946784,0.6160457652368057,1.845677701132547,0.0006534606555813356
366,0.03868073000292269,0.616806283998203,1.8458083848285072,0.008977759411302622
367,0.03843312532594467,0.6173129826209638,1.845980271578238,0.00710385528470992
368,0.0382254995760274,0.6187288143638268,1.8462444466769794,0.010856785034750965
369,0.03810434355338068,0.618357174577518,1.8464941472476704,0.002091151006710217
370,0.03797104033458393,0.6179663973328733,1.846790852483164,0.005623820840207103
371,0.03788206712097061,0.6185472023751069,1.8470768610832993,0.005922054603712486
372,0.037784114398563245,0.6220036302948379,1.8472907468013027,0.004685220546399225
373,0.03762091525935714,0.6256109102279407,1.8474547759223108,0.0020835871449120767
374,0.037413460327846086,0.6276833405471575,1.8476486273751802,0.023378400066932207
375,0.037235272366760774,0.6269531990488553,1.8479431995706173,0.010255004175960309
376,0.03715121173135553,0.6270162756290483,1.848245870570342,0.0012178160545909733
377,0.0370753750736526,0.6273157540202892,1.84845203419867,0.010999101927812185
378,0.036911595426909166,0.6273202613849013,1.8486309863770591,0.029161520958665685
379,0.03672431318821924,0.6277843810346896,1.8488724220631751,0.018391823269940988
380,0.03659618877870696,0.6276405339403555,1.8490061006416418,0.002422601493198704
381,0.036370155397483485,0.6275987731838116,1.8493030010778528,0.009280169638580808
382,0.03629633908447987,0.6285623019142846,1.8494987460514118,0.024632931979536206
383,0.03613014346671607,0.6337368427656362,1.8497279313040376,0.004901236785795628
384,0.03599625798202767,0.6346660886619138,1.8500676776403466,0.014368942487766044
385,0.03596539510017078,0.634764197987348,1.8502134064750735,0.02870603702028682
386,0.03575618939794092,0.633821865240608,1.850409096329304,0.0006299520716703216
387,0.03559491829341053,0.6337103175724274,1.8505075307505472,0.00728340837683982
388,0.03534550619523825,0.6365559136320925,1.8508401820943452,0.0011293374884841223
389,0.035314282385800866,0.6359916338165236,1.8511234228486562,0.0047733987891646155
390,0.03523780710895042,0.6362573049104073,1.8513399825684203,0.009038328756271698
391,0.035100566438574614,0.6362913865324761,1.8516041035908397,0.022801652129519904
392,0.03500846768063939,0.636467922984815,1.851924920801486,0.006739820465915276
393,0.03496953053882477,0.6355252407351574,1.8520736274266714,0.008018589632478318
394,0.034772173603141665,0.6347957069690878,1.8524022569534477,0.014234215954073004
395,0.034742688098251165,0.634798094372743,1.8526453366118665,0.008525910505985569
396,0.034634525950347037,0.6347980532935211,1.8528487781510683,0.00836122380215515
397,0.03449077947302803,0.634863051937552,1.8531113720698087,0.021506265147612978
398,0.03440299454037576,0.6359777533557371,1.8533940737801857,0.005594567799901071
399,0.034334606059471515,0.6355520571208325,1.8536182161891768,0.0065449841592318285
400,0.034212768419974074,0.6355596511048012,1.8538772786504587,0.0008481895201280631
401,0.03412433418890642,0.636015038386789,1.8541079397037454,0.014063615796749758
402,0.034010483732199094,0.6383058291095042,1.8543737237971771,0.002968712119060365
403,0.033930164945756874,0.6385639468130717,1.8544966424327614,0.020354459265227918
404,0.033718506533188204,0.6384193767367844,1.854737208443081,0.0061943724683325195
405,0.03361761542134267,0.6382576819295659,1.8550532690378216,0.006011232621638743
406,0.03358750841276107,0.6395144079367817,1.8552401047360378,0.0003141887336831021
407,0.03343813407310906,0.6401731935524422,1.855421565266711,0.0022669453241678274
408,0.03328517261982028,0.6412499155779312,1.8556120763750252,0.002554095490955536
409,0.03314201124692746,0.6420373249774207,1.8559364587911826,0.008123073235054843
410,0.03312414634588269,0.6418196188118054,1.856223792965185,0.008350257449038449
411,0.0330721478954106,0.6403276104840827,1.8564658283644162,0.031425750375154875
412,0.03297869163687505,0.6409407526928508,1.8567007567993454,0.020272630147187894
413,0.03287953181101764,0.6411866257563934,1.8568950834043503,0.011514136886773906
414,0.032743684556982434,0.6414989506044344,1.8571649449164789,0.014127762804368291
415,0.03267910971717916,0.6385805405536246,1.8572938639180911,0.0013314864978338252
416,0.032484498493417426,0.6371470999626198,1.8575511178124613,0.0006771419665460368
417,0.03241069146549209,0.6361983661594224,1.8578172562194417,0.002352781559895682
418,0.03234582218496463,0.6352504211523844,1.8580798823300115,0.0020771557254502045
419,0.03227831061885934,0.6343858702795853,1.8584001307657232,0.005282721799024168
420,0.03226488697494832,0.6340895374664335,1.8586372119115642,0.016028592144487774
421,0.032174445908230195,0.6340415245777915,1.8588006100398364,0.0028513490741490233
422,0.03201648704213207,0.6339001493355279,1.8589972139700581,0.012492016019683042
423,0.031890820690770504,0.6339276434650517,1.859266117211886,0.011692213450493222
424,0.03183345364904074,0.6341845838865731,1.8595101822723417,0.021408835416688646
425,0.03175357110630819,0.6377063227982634,1.8597888445342794,0.0012424077751790955
426,0.03170657152568403,0.6384101797393104,1.8599685807495583,0.0069092362734779495
427,0.031568143484589646,0.6384287634067783,1.860226000199607,0.009334891655330885
428,0.03150317912432856,0.6389872168793744,1.8604654837709886,0.0009564252768280313
429,0.03142216800326179,0.6390015930161289,1.8605363485549646,0.006480849605397812
430,0.031185208846854166,0.6389464071506644,1.8608443668231907,0.0020027203326506097
431,0.03117092331038013,0.6413569205945531,1.861024287691748,0.016761489938124225
432,0.031037680123713236,0.64129979142683,1.8613006485615067,0.00372230071511212
433,0.030995375011084986,0.6411410721508205,1.861414335769818,0.010363960173965714
434,0.03080216513480245,0.6403163492723816,1.861722677267625,0.0040043063435379975
435,0.030791864388301907,0.642574193262746,1.8619534500275177,0.02437158426181961
436,0.030709493600763107,0.6409538454697374,1.8622105492134065,0.005516951377618135
437,0.03065240298022454,0.6407384449843807,1.8624475224807635,0.008532748016093578
438,0.030577125632355803,0.6432160081469466,1.8626486183217132,0.028423706769418577
439,0.03046916561648234,0.6446790529221444,1.8628821337535855,0.014434487380070651
440,0.030392409776441563,0.6446867925597352,1.8631146735385578,0.012987101348342259
441,0.030315474561769962,0.6449085353960563,1.8633061651103175,0.010895131486303476
442,0.030201038420776948,0.6449945350619022,1.8636075615169885,0.006190699308236619
443,0.03019006229926922,0.6448236538821294,1.8638536701712616,0.0035949880275287747
444,0.03012769050310158,0.6439852597814062,1.8639623822382858,0.01445164503630879
445,0.02993788657223437,0.6438705566401473,1.864206342258887,0.013498573142557308
446,0.02987591734688168,0.6415380918375749,1.8644871551560134,0.004741046875277443
447,0.029848890917584765,0.6411283232665048,1.8647311142295997,0.01717914979008727
448,0.029787769861657102,0.6414146382362461,1.8649291362954172,0.011789341368086747
449,0.02968440189958345,0.6416776356098861,1.8652200476989957,0.004836249248836282
450,0.029668633084328468,0.6415278011541325,1.8654575624411311,0.0004642247014333377
451,0.029603222995386216,0.6422368343519467,1.8657170066011735,0.014852894735629993
452,0.029558889659005445,0.6435690145138417,1.8659765640745283,0.006557856231683111
453,0.029515086806875437,0.6436504231948613,1.8661966245380404,0.006314114974592841
454,0.02943485900940794,0.6436067472537182,1.8663491651211808,0.006984331675609779
455,0.029292391838644103,0.646356739426856,1.8665515460064412,0.009895084891182458
456,0.029197782172983335,0.6486172613722194,1.8667600874305672,0.012723992807480936
457,0.029109821016856063,0.6482651949638066,1.8668905526259971,0.0014038200751764832
458,0.02894979296025169,0.648248044277589,1.867105755673141,0.025980900492625143
459,0.028870410830633474,0.6488381159262586,1.8673466273882653,0.005798795742595077
460,0.02881576152517588,0.6482532754341971,1.8675294535494533,0.021542703074762682
461,0.02870740834363353,0.6495585954116332,1.867786131935359,0.012060888165948615
462,0.028669089313037584,0.6495455478257564,1.8679401727324776,0.015752613462026395
463,0.028535223147046297,0.6499328971832254,1.8681827793901142,0.0258913998213051
464,0.028485406985794028,0.650119544799416,1.868433579764326,0.00865462072600508
465,0.028443727977420494,0.65052170675801,1.8686511128176537,0.01150499865860506
466,0.028371348521031754,0.6514836638508128,1.8688453308427817,0.0018879015997090784
467,0.0282778590823183,0.6518041169794856,1.8690289727947489,0.010475337257926895
468,0.028175367015243483,0.6518146948225081,1.8692998611171308,0.0030952346740277525
469,0.0281554579482939,0.651779948642322,1.869543177935943,0.008187227459098268
470,0.0281099512580357,0.6512001374708158,1.8697473238213878,0.002527520854012604
471,0.02802823627123201,0.6507057849244258,1.869983740659952,0.006283795283878072
472,0.027977496160102967,0.6500412528733974,1.8702122264115926,0.00284289114524332
473,0.027919821547549382,0.6500396418702975,1.8704284334518002,0.00687908836846216
474,0.02785120835948238,0.6513844900443627,1.8706315008350516,0.007692990396218437
475,0.02777095229636658,0.651255838476163,1.870862898281666,0.010169328189313464
476,0.027717984315199718,0.6513454657946395,1.8711064904692876,0.005876026470652814
477,0.02767694213361455,0.6516894275500646,1.8713465486188232,0.01422666447299464
478,0.02763298604627234,0.6540514203927159,1.8715719793041656,0.0002881976970767232
479,0.027575755498139353,0.6533441501585756,1.8718422778750192,0.01126653270164288
480,0.027561092614617522,0.6536090347427445,1.8720446776732587,0.015995305955689983
481,0.027482981582138886,0.6543213417386399,1.872273441461288,0.004733360257253321
482,0.027430312764003924,0.6528316138377183,1.8725165374219834,0.006215397587420696
483,0.027391576193119417,0.6535609256078801,1.87267094607877,0.007412697225023104
484,0.0272701190773016,0.6541712391124705,1.87291756907629,0.014490239869766297
485,0.027236231641736264,0.6551080933187242,1.8731922134023327,0.004028226420402766
486,0.027228930340444144,0.6551032059163139,1.8733662386651697,0.008528132765745914
487,0.02712740051839627,0.655094104592726,1.8735744363501095,0.012380810643288777
488,0.027058871428580388,0.6544926319699529,1.8738361929320617,0.014583345412949991
489,0.0270412101836048,0.6567977511469816,1.8740652173838472,0.01211879434849307
490,0.026993033334207377,0.6563441290037082,1.8742988636173132,0.0003146117937146164
491,0.02694965368621925,0.6563306893272932,1.874498633665521,0.015903317249022855
492,0.026874925198385535,0.655802012009797,1.8746946845661432,0.0018984340943572296
493,0.02679742392965846,0.6556712012038639,1.8748915700481685,0.0022444668063935688
494,0.026721447216974285,0.6554468906013461,1.8750932005390477,0.0012424760132932929
495,0.026650649682267293,0.6555195328151247,1.8752833216199347,0.004143273708267604
496,0.026569731136973716,0.6556170918817352,1.8754832881149441,0.014073126562074838
497,0.02649882660196479,0.6573188513897446,1.875751196396947,0.003701876256166938
498,0.026492369060950267,0.6568240325366691,1.8759946653038946,0.0016216766942952644
499,0.026463037243591645,0.6555753811230489,1.8761861980841656,0.004928607196487915
500,0.02638523922511354,0.6557029283349152,1.87637455280413,0.014266127610332099
501,0.026305202594103867,0.6557289656616849,1.8765981132784826,0.006158775258524599
502,0.026258989459979655,0.6562804853762488,1.8768007763540835,0.008182962409970393
503,0.026193598374029924,0.6570697684941815,1.8770277759145435,0.0006491370396253821
504,0.02615169145655127,0.6570675325676737,1.877260194723505,0.004298147118492047
505,0.026115278985038858,0.6558901136494133,1.8774919724346124,0.004462018572546812
506,0.026078616310385164,0.6576757108240212,1.8777379826993752,0.011694287964191415
507,0.026055677247494805,0.6577049539775259,1.8778593431063095,0.005176624947066839
508,0.025915854135760943,0.6564550298192298,1.8780340684446295,0.005571536009102526
509,0.025827506992924288,0.6574388749005342,1.8782859571368968,0.01479582074276076
510,0.02581252796968084,0.657479215641915,1.878509810419576,0.0023383852287631075
511,0.025771345509652654,0.6548436272512459,1.8786894457724346,0.01628362206597128

==> data/ag1.csv <==
value
0.9999999999999999
0.9774739598077552
0.9691259496023791
0.9452608356012839
0.9170352751592119
0.8947702865464965
0.836201996363268
0.7979514463848482
0.7695089041297687
0.7025302127597539
0.6484091530577486
0.60092735813148
0.5186083138972939
0.4896759312619724
0.41317231015465633
0.3649342658458132
0.35498880045251147
0.2790917094535846
0.2613978614940095
0.2559781413910252
0.24849647693775664
0.22323162195741286
0.18001203828906295
0.1701228152361665
0.1649547824759914
0.14274725330641688
0.13182542880630024
0.12157367748464375
0.11371873566119456
0.09922607528250624
0.09671747062106736
0.08876228568163708
0.0866164305194366
0.08320700979545524
0.07260385736117
0.07144669473099438
0.06914485224885951
0.06505278237738417
0.059143632009924715
0.057328722013677454
0.05679563057852055
0.052554549196668826
0.04849666032694257
0.0469855612333863
0.04499790344653992
0.04382114752814321
0.04323414778370185
0.04195149637207777
0.039502029198508835
0.036463007002370325
0.03398510473340284
0.03246763953568221
0.03153503447338491
0.03135677906592329
0.030327281134574873
0.029053598669893863
0.02887277852705979
0.028677712652538725
0.02712516822735587
0.027004388314099615
0.025946926133798454
0.02557034731238402
0.02535321415972371
0.024941258755973247
0.024531628861915632
0.023544877102861256
0.022775083778380223
0.022460439404529436
0.02175437182474428
0.02134302469900479
0.020499327917101445
0.020001331074663245
0.01988515968394168
0.01978769570071016
0.019192993578992953
0.01882808635613481
0.01878182467662392
0.01846020933160759
0.018109809500422253
0.017499780610641287
0.017072823316491445
0.016669676498222475
0.01660074750100918
0.01606477658100155
0.015996889923057044
0.01588790618654375
0.015620302977250223
0.015175046550243931
0.015000851109634894
0.01470049567679926
0.013950524080114844
0.013896382145820722
0.01368330128493909
0.013597844671873785
0.013448434530047184
0.013272125991621017
0.013094042029590844
0.012985362023469608
0.012560626984320478
0.012369115394777502
0.012314170682389639
0.012175726081715976
0.012109943729074885
0.01189658149611117
0.011680879268715473
0.011404782283421537
0.011210480162105019
0.011061427924298265
0.01102840409718959
0.010875921118601726
0.010759646664927416
0.010692819750664963
0.01058732564990816
0.01055750556766883
0.010453777345018846
0.010286143962629543
0.010220462285500326
0.010172262744204547
0.010064686193561325
0.009975075211027333
0.009849120614659534
0.009810828260698446
0.00974061050836183
0.009609103526065333
0.00956246545073278
0.009454412163546729
0.009315741858837294
0.009185701152686031
0.009064867446650568
0.008957018168179167
0.00886760261498773
0.008801933489550202
0.008737351427531652
0.008620422771227397
0.008546721073915365
0.008450929316240667
0.008347523917396706
0.008304106841768764
0.008232469024582155
0.008146251419032835
0.008112359765357997
0.008093877290184544
0.008018058219360472
0.007967708938557756
0.007918524402363755
0.007843230287626457
0.007773295662817056
0.00772271676585641
0.0076697878547901934
0.007632018495166131
0.00760671966600178
0.0075144236224069
0.0074149703271936054
0.007390171981705918
0.007289223029592978
0.007231655085091959
0.007185288470380415
0.007143122064460626
0.007092410782159179
0.007034310396602157
0.0069841582499041
0.006914964193645457
0.006881571820719026
0.006819388046964965
0.006796837825072857
0.00677300732967913
0.006739567018461256
0.006692788872265064
0.0066496786497270595
0.006574008424018132
0.006546109057266441
0.00653137159373563
0.006475432400266217
0.006438970384386148
0.006429527867768684
0.00634277520074131
0.00628629203850236
0.0062696315278551
0.006231835485755746
0.006201423974821584
0.006163218038489611
0.006130493697002733
0.006108155949076717
0.006028382560832018
0.005999028559768834
0.005988573618056433
0.005975917892557601
0.005892876164028966
0.005885596251274459
0.005837888802009566
0.005806616824497134
0.005753253664596428
0.005749890970823069
0.00572382712980667
0.005685112507331056
0.00564188305984681
0.005611429541628667
0.0056002641037549514
0.005546391017298637
0.005524347202059593
0.0054829013264906384
0.005453801039372208
0.00543778965797025
0.005375230651107084
0.005358197752713726
0.005336819273720086
0.005291274911777333
0.00525768508670108
0.005240308824522175
0.0052312220322724545
0.005219689645562721
0.005195637155949719
0.005164918056591907
0.005139004581162212
0.005092176007080552
0.005032504922690859
0.005029294059512132
0.004991748543735321
0.004988530275808826
0.00495933035315381
0.004950033603584173
0.004933419946997502
0.004914888326724157
0.004878401185046241
0.004840032868315085
0.004836108122995868
0.004787198976587424
0.00476554539822663
0.004726851062937795
0.00469122035790808
0.004682171666527902
0.004653779699727978
0.0046232737183321505
0.004600055547720107
0.004592105701573397
0.004554604676352716
0.004549314054295285
0.004534818252370282
0.0045210338510890775
0.0044977969371654235
0.004482275982579995
0.0044576371320768395
0.00444925688247816
0.00442371045238956
0.004394559766449954
0.004383863697018029
0.0043698760570726825
0.004365831996263075
0.004323101768900304
0.0043067124307248775
0.004289458520757785
0.004277856504027693
0.00425947498749169
0.004233483536827047
0.004215602539738758
0.004202049465784476
0.004170594713663641
0.004153177757758356
0.004140890300846767
0.00413274718783574
0.004102573200154186
0.004098032264207098
0.004061646169339635
0.0040585121592466395
0.004042276418304954
0.004025561594918256
0.004013508838156106
0.003985794492718476
0.003978962269539158
0.003953066425297432
0.003922730745282506
0.003910181972584801
0.003900212519693065
0.003896592285053431
0.0038740063688108956
0.0038502236556295123
0.003841681662251284
0.0038292861169969667
0.0038158607711914145
0.0037806692333278626
0.003766240800094771
0.0037586295894146146
0.0037464241531885837
0.0037217989716238197
0.0037170877573587764
0.0037037891166867174
0.003679535437011396
0.003670618497954796
0.0036482003956159114
0.003645094117031779
0.0036355206362876633
0.0036153650415243067
0.0036054215081522322
0.0035907849306748944
0.0035629215645088344
0.003559439413957914
0.003533898690651046
0.003532422094544886
0.0035249069769253765
0.0035181461146194934
0.0034954160674040597
0.003491514883780164
0.003471078117575032
0.0034489979492676112
0.0034396602943405916
0.003426481666138118
0.003411138836400545
0.0034004059315730145
0.0033969955588724608
0.003386970579717407
0.0033608102255657303
0.003353114190578256
0.003349247341968827
0.0033311583506668825
0.003318617356646751
0.0033038200492434603
0.0032969094198982323
0.0032843384657203095
0.0032788066015248534
0.003261838546209993
0.0032492074213968363
0.0032300019746480456
0.0032121880285433655
0.003205198752035573
0.0031962252888679907
0.00318751670644817
0.003173614844743724
0.0031672859287520086
0.003154063078903474
0.0031481133916787746
0.0031385579890040524
0.0031225927073366137
0.003119255143042964
0.003101350692814865
0.003088690871519594
0.003075476106218334
0.0030736388952111358
0.0030679498008747007
0.0030548435838159077
0.0030443693669694578
0.0030257794775591504
0.0030229456086869307
0.0030145932086719407
0.003007107400092468
0.0029924462724982477
0.002977525553572266
0.0029711268378661013
0.0029659629958324342
0.002954491430658145
0.0029418973438060177
0.0029335574453966924
0.0029305475722981532
0.002912050127870636
0.0029062163682561024
0.002897762224953945
0.0028929497921376945
0.0028877248407181864
0.0028722625121918623
0.0028661757465047017
0.0028577264630511314
0.0028503013818731134
0.0028402752176603673
0.0028288600842734605
0.0028226300040855887
0.0028214700452126114
0.002813099764662568
0.002795517872596306
0.002785463251523519
0.0027810506598172813
0.0027658450751987486
0.0027607060429566555
0.002746975718406144
0.002738155639608041
0.0027339495957503577
0.0027213091585888923
0.0027172714722013156
0.0027003834848525195
0.002695551726845645
0.002681272051573201
0.0026784737311375648
0.0026685458453870386
0.0026591233364785354
0.002646895655615018
0.0026349766863704113
0.002630335316429339
0.002622705814616315
0.0026215830195219967
0.0026138807030972712
0.0026051329554502814
0.0026038352169629577
0.0025928306831337505
0.0025785899122542392
0.002570727864067482
0.002568597237106073
0.0025646596462256654
0.0025488837253646464
0.002542137911876515
0.002540829605203978
0.0025350738224613318
0.0025274844941987487
0.0025186326902133177
0.002507737139403319
0.0025003737946897343
0.0024991592985479996
0.002488611038148372
0.002480205752323098
0.0024716754680678544
0.0024673028176387724
0.0024613080173907223
0.00245124715188278
0.002445411811038571
0.002438601507805456
0.002430391313160236
0.0024196352909307143
0.002411062314551332
0.00240375907789088
0.0023967508792802944
0.0023946143995830843
0.0023896443059310615
0.002382231901044944
0.0023807167512093865
0.002365968390467763
0.0023629934569084467
0.0023588336613881607
0.0023439619576935164
0.0023408000880609293
0.0023340500624395312
0.0023178059134095538
0.002314643938887069
0.0023127136155993507
0.0023076813843521727
0.002299090367689814
0.002290462685443399
0.002287446898302722
0.0022812803430870745
0.002270865914503103
0.002268513866347839
0.002260195395914209
0.002250906562745679
0.0022495089305899474
0.002239229947998751
0.0022325840183430637
0.002226420031497395
0.0022206409483985917
0.0022174948992365797
0.002211042196437277
0.0022066533177028387
0.002198899681777634
0.002196506795988907
0.0021950311687955544
0.0021844766792582545
0.0021769881378640213
0.0021740664149377587
0.002170065746718806
0.0021613314192142317
0.00215641990735063
0.0021499160925430127
0.0021462567950122813
0.0021361124624357398
0.0021315626168592005
0.00212488903805077
0.0021189898294885056
0.002116061784812774
0.0021092453013001923
0.0021050360978684454
0.002098501693796244
0.0020968894469794094
0.0020875320301940556
0.0020838051267794027
0.00207764433757465
0.0020748229302825576
0.002069060192455258
0.0020618629888322273
0.002056091449714252
0.002052847809127821
0.002047001791594957
0.002043909773976369
0.0020376105918773826
0.0020299046368537073
0.002027060328641625
0.002018968820612469
0.0020171899832808586
0.0020149031025589225
0.002006423032207963
0.0020023536525387103
0.0019999300353424417
0.001991900989105617
0.001988097137438409
0.0019858272850914334
0.001979461369151348
0.0019734315895595994
0.001968992001407647
0.0019659457808872995
0.0019563101805409643
0.001951582551826474
0.0019424293088976896
0.0019408237533664993
0.0019348816454416112
0.001931207547457728
0.0019259719875693048
0.0019229879962484693
0.0019218675245531996
0.0019169909740261114
0.0019134354129360447
0.001907476739912408
0.0019010556147907756
0.0018957478367769053
0.0018889052061395314
0.0018844320117869069
0.001881882413738301
0.0018704031678609158
0.0018671808689576506

==> data/ag2.csv <==
d,tau,mse
1,32.49495766223159,0.6218072781500866
2,18.42488524135834,0.6222446684680029
3,12.259350218157364,0.6056567188634943
4,9.757454929937559,0.5985742149248098
5,6.404748830439715,0.6046824555626663
6,5.292137349926398,0.6048679200604818
7,4.7230194043437175,0.6114038079780343
8,3.784144943771043,0.6114242141441459
9,3.3017485422238493,0.6115628457964398
10,2.9958488751255485,0.6218304036091994
11,2.5954030098400214,0.6213975504096712
12,2.5041197441322733,0.6202761850963455
13,2.2710080585997052,0.6218504291332819
14,2.1613108738337905,0.6204058049973912
15,2.1562338287699467,0.6172439233895023
16,2.0081090635168355,0.6146138391994557
17,1.989018763745226,0.6165827275712508
18,1.9930030452385847,0.584960006013013
19,1.9930641926338322,0.5836314291633005
20,1.961858772154562,0.5656980028141201
21,1.903741215797461,0.542415648655222
22,1.8984111580013914,0.5506845580611714
23,1.8998764232247054,0.5499628760518431
24,1.876575229693259,0.5536032800007992
25,1.8690310294619343,0.5469633585597994
26,1.8621646454541123,0.5483736443578466
27,1.858226620780623,0.5417072949895114
28,1.8454405453328337,0.540959281223505
29,1.8475891504463493,0.5391902898926723
30,1.8427257253054565,0.5293483162483859
31,1.844832877759126,0.5242441118463653
32,1.84526228213444,0.5247606478423327
33,1.8367187271470842,0.5261646872332538
34,1.8392397343159645,0.5204730491242611
35,1.840316894596289,0.5164217073838433
36,1.8391338924421219,0.5108972178131618
37,1.8356155438860324,0.5105892309680667
38,1.8366703184460886,0.5113108433064935
39,1.839143002656946,0.5044415437771574
40,1.8372399597985845,0.5032385543180115
41,1.8353620158517883,0.5147628122191389
42,1.8362371927677652,0.5189644142619602
43,1.836487340712153,0.5233520279912213
44,1.8375690861984677,0.523496990002072
45,1.8392661102013708,0.5240853285892035
46,1.84013607920486,0.5192141433330157
47,1.839610988943286,0.5189591798572407
48,1.8382996418446012,0.5195848558209879
49,1.83747585293936,0.5153471525016349
50,1.8376085622490916,0.5155527423634337
51,1.8383191010788094,0.5110949740751007
52,1.839825266491002,0.510887567137635
53,1.8403696959503186,0.5110341038875048
54,1.8405884711805147,0.5103852839390962
55,1.8419585198609587,0.5099487156662097
56,1.8433029886702395,0.5083979711326965
57,1.8431273238750905,0.5091484616624294
58,1.8444604803288147,0.5098996876331591
59,1.8447482670212965,0.5101313842675799
60,1.8457346895033506,0.5119924453436658
61,1.8468774944715767,0.5116995100354697
62,1.8477931598812902,0.5142793344876211
63,1.8486894772382252,0.5160644082242537
64,1.8489271325493695,0.5158145201566511
65,1.8493523777148457,0.5186388384575952
66,1.8502379558105297,0.5186396522428741
67,1.8506763629691398,0.5191873965858782
68,1.8514012069818517,0.5212237721378773
69,1.8516299391644866,0.5262153286720973
70,1.8521930762703218,0.5273338299267085
71,1.8531477775531706,0.5265903414797651
72,1.85411670533904,0.5270258076522116
73,1.8545363328452251,0.527881239240952
74,1.8551756139662596,0.5230685483492467
75,1.8561435280449305,0.5222990115726391
76,1.8568081608666944,0.5223244033714222
77,1.8574242013172073,0.5225345886004628
78,1.8577384715776986,0.5226402892234331
79,1.8582198823906886,0.521564114503225
80,1.858704493686839,0.5215633575084792
81,1.8595311977712534,0.5158050352462602
82,1.8598462731811773,0.5149719270309133
83,1.860641476891061,0.5169180436992207
84,1.8613883584751088,0.516889429466516
85,1.8619570697168886,0.5155151547925473
86,1.8623186425148708,0.5194817897855926
87,1.8629505108046032,0.5210098427290827
88,1.8634362261721078,0.5330145976918426
89,1.8634189225621103,0.5316542458786446
90,1.864114938414882,0.5387279257753609
91,1.864636028380489,0.5388722676897242
92,1.8652837405849458,0.5388351958187603
93,1.86585767268752,0.5417138597995617
94,1.8663944866051592,0.5437526368087563
95,1.8669199092806206,0.5448685033323817
96,1.8675107562544428,0.5453505857193564
97,1.8677544019331105,0.5457190267711077
98,1.8682271082870305,0.5448823251258041
99,1.8688368927596701,0.5449725937950001
100,1.8693536163954765,0.5449525191429428
101,1.8699412705682574,0.5444938892056195
102,1.8703662147849485,0.5442974335890016
103,1.8707771897481684,0.5505838283785128
104,1.8711115261381033,0.5517010168396744
105,1.8715191631018653,0.5524774514967553
106,1.8719650811623094,0.5511918570850123
107,1.8725278754824621,0.550396281486073
108,1.8729603084192856,0.5506262367572151
109,1.873423498881402,0.5500778358663386
110,1.8739336220916363,0.5504090360370542
111,1.8743985473464737,0.5510799562712437
112,1.8749391741525463,0.5516432013879058
113,1.8753987082304766,0.550644465859488
114,1.8757839521033433,0.5490567866305543
115,1.876269758391107,0.5479805423465677
116,1.876770809305265,0.545785592018751
117,1.8772054517125916,0.5494666416303441
118,1.8776535997343913,0.5495948704949318
119,1.8780578794427778,0.5494530766814404
120,1.878549520541218,0.5501175740610625
121,1.8790048087681885,0.5552067646282142
122,1.8793905053739912,0.5551809465580428
123,1.8798602229773098,0.555277916942205
124,1.8802615030658192,0.5535388400333455
125,1.8806241095886445,0.5519106011653212
126,1.880988511639726,0.5519605896139481
127,1.881355788329769,0.5522791827345559
128,1.8817304811555475,0.5538210625113518
129,1.8821191258243775,0.5538279639543583
130,1.8825284041362642,0.5527649477585534
131,1.8829353041749803,0.5525537023235736
132,1.8832826240396914,0.5523858885809738
133,1.8836699587408239,0.5535201555837275
134,1.8840296542110346,0.5528009983003388
135,1.8843760325740415,0.5518656566892574
136,1.8847810777868799,0.551715343625631
137,1.8851535597457465,0.5514908721350739
138,1.8855065679719858,0.549848303763789
139,1.8859109406957675,0.5500327530894634
140,1.8863299774370197,0.5510284531186969
141,1.8866866429964868,0.5511587257649745
142,1.8870664766885739,0.5511567184072307
143,1.8874448384435967,0.5516061179765923
144,1.8877926075532523,0.5527381031569581
145,1.8881420490599046,0.552825709260129
146,1.8885084224148225,0.5550640683529923
147,1.8888695514338967,0.5535322086652348
148,1.8892440365158394,0.553331696323767
149,1.8896298183044706,0.5537021694676506
150,1.889942588668151,0.5543183502936536
151,1.8902427320898347,0.5542513385707983
152,1.8906173193528182,0.5543541360577753
153,1.8909091682881656,0.5552719829246512
154,1.8912419374216585,0.5560461311964068
155,1.8915835691408844,0.5560860488794235
156,1.8919271851898756,0.5561532222868205
157,1.8922593942844563,0.557312919055337
158,1.8925809715860626,0.5601569664514295
159,1.892907903273294,0.5604576669268392
160,1.893211788796032,0.5600783446654287
161,1.8935501760527136,0.559896599409452
162,1.8938560128967692,0.560330316077926
163,1.894200814082157,0.5558549775349485
164,1.8945430294460754,0.5552333848254294
165,1.8948736963176671,0.5550470393337943
166,1.8951883167398718,0.5548439154922716
167,1.8955043268464102,0.5594184117707321
168,1.89578325406971,0.5595192956497678
169,1.8961090839655905,0.5597138718544167
170,1.896447453611305,0.5602892545892041
171,1.8967410554919306,0.5618371499230363
172,1.8970524214731377,0.5618267068427217
173,1.897390648970938,0.5617963010379141
174,1.8976458775600262,0.5614361766840481
175,1.8979287189011047,0.5612114358615156
176,1.8982509906450278,0.560404719341714
177,1.8985498165558474,0.561824674298768
178,1.8988544772506568,0.5610098635586149
179,1.8991491816944368,0.5595208342571748
180,1.899447668350278,0.5610558986380118
181,1.8997554634127147,0.5610770838089683
182,1.9000008065061649,0.5607357429110487
183,1.9002956019340123,0.5601064410554514
184,1.9006089606791794,0.5600863148182881
185,1.9009194077304699,0.5596619660168282
186,1.9011541351394485,0.56029358144964
187,1.9014651385105936,0.5589981020774994
188,1.9017326559599774,0.5595785568349062
189,1.9020151141869577,0.5595654540494416
190,1.9022723397468457,0.5629283387810688
191,1.902579967117668,0.5664720455789373
192,1.902863220844302,0.5664663469624206
193,1.9031315857390605,0.565236372153893
194,1.9033930490465734,0.5629522918000656
195,1.903665789193941,0.5658315658872299
196,1.9039574328223714,0.5674565567357132
197,1.9042029753246925,0.5676791033007109
198,1.9044795141611295,0.5682674294574993
199,1.9047341950874173,0.5680703958291972
200,1.9049997865873345,0.5680682110976504
201,1.9052777459552075,0.5680663124869652
202,1.9055052675375639,0.5670553120441372
203,1.905777891540966,0.5676201163960818
204,1.9060449673502013,0.5669162053183039
205,1.906285156198156,0.5745817595664481
206,1.9065356133819356,0.5746457560383561
207,1.9068015174924997,0.5749331332048562
208,1.907075307497869,0.5751509749765574
209,1.907346002516825,0.5790348154572562
210,1.9076027453507507,0.5781960904041021
211,1.9078510916133817,0.5805553118231306
212,1.908102893430311,0.5837229782514071
213,1.908331033323544,0.5874585573932974
214,1.908542976959851,0.5874299448017852
215,1.908811783349044,0.5887042674445222
216,1.9090438775950427,0.5897880070509762
217,1.90931047173377,0.5893348699850951
218,1.9095492444079776,0.5903431385208114
219,1.9098076172101697,0.5900831799504219
220,1.9100577018107312,0.5926626224057504
221,1.9103048475794113,0.5924411207290217
222,1.9105318880173465,0.5925150241367472
223,1.910754956176758,0.5928428701421936
224,1.9110125929679427,0.5931854056645853
225,1.9112221638806743,0.5913547585112433
226,1.9114580847977058,0.5942887326749504
227,1.9116747102726097,0.5946117508821204
228,1.9118925039803425,0.5966410070256482
229,1.912136642771395,0.5966190061294194
230,1.9123597209625482,0.5966936018121609
231,1.9125790169244932,0.5971343460075162
232,1.9128044141033873,0.5958293919707754
233,1.9130447916316027,0.5955788035056125
234,1.913253317640927,0.5953440761093002
235,1.913494064749841,0.5951617286536626
236,1.9137247384687561,0.5944415864120073
237,1.9139553848500777,0.5941151480458524
238,1.9141752364499922,0.5937397109194071
239,1.9144020351058686,0.5959810820644147
240,1.914618301644256,0.5969868143861333
241,1.9148505200817056,0.5957401679876579
242,1.9150640374081331,0.5981354664947837
243,1.9152723430507574,0.5975680248989199
244,1.9154986889793189,0.5996042930127321
245,1.9157209579670889,0.5999221507585925
246,1.9159530394706623,0.5976668548168534
247,1.9161437852465848,0.5974536481358697
248,1.9163602167186466,0.5969216163458421
249,1.9165748433808516,0.5972011605684305
250,1.9167945435867497,0.5969268237147674
251,1.9170064120815458,0.5976862672415566
252,1.9172092004669001,0.5977642859141257
253,1.9174192021858796,0.5990637589091863
254,1.9176328359325103,0.5968830616804689
255,1.9178267163046838,0.5958263671291109
256,1.918033811474595,0.5954602418785482
257,1.9182454148119987,0.5976340791886898
258,1.9184607567644991,0.5973225678292077
259,1.91865225339741,0.598310072867528
260,1.918869350016054,0.5970224011238916
261,1.9190523719842778,0.5976262875375489
262,1.9192687496303855,0.5960811119674524
263,1.9194710405838276,0.5955581348987274
264,1.9196719449520574,0.5950639568375108
265,1.9198768976092286,0.594556174003033
266,1.9200645639721854,0.5945862800099163
267,1.920272911170531,0.5973330575185332
268,1.9204606420716233,0.5973689221435075
269,1.9206422584864682,0.5970349732695497
270,1.9208411244698183,0.5960291300090772
271,1.921042051045009,0.5981103198709146
272,1.9212491809406396,0.5981144838487512
273,1.9214359752717183,0.5981316020416881
274,1.9216202780879792,0.5978019012317803
275,1.9218194782493345,0.5982009179568255
276,1.9220141247955984,0.59481589813731
277,1.9222070077289617,0.5946701571862835
278,1.922376055218832,0.5945444547037181
279,1.9225652446904147,0.5970377743841169
280,1.922760891582334,0.5970501174382515
281,1.9229512494971328,0.5951527540636675
282,1.923127762794722,0.5939502903166639
283,1.9233240849146143,0.5932467387839957
284,1.9235110362473222,0.5930227455065753
285,1.9236856397560183,0.5929121044312553
286,1.923875211826347,0.5902508661430119
287,1.9240499709949714,0.5901195477071661
288,1.9242440161588366,0.5894444567869973
289,1.924431028958117,0.5896981756088511
290,1.924606292504723,0.5897141558079192
291,1.9247913049904595,0.5898731790984328
292,1.9249707989869278,0.5900327366721189
293,1.9251354644786562,0.5890015222404258
294,1.9253244982925573,0.5879203565209882
295,1.9254899347551937,0.5941980134046582
296,1.9256795271191849,0.5916543586043639
297,1.9258626316170584,0.5961559876395391
298,1.9260461301035317,0.5957122048279375
299,1.9262123174764578,0.5957558589718501
300,1.9263972555464006,0.5962033997528186
301,1.9265644369083552,0.5960208461843297
302,1.9267287699310331,0.5964785203153747
303,1.9269054293003176,0.5974716243411632
304,1.9270775085275955,0.5982965337910832
305,1.927246579118575,0.5992227875620026
306,1.9274197110250708,0.5999890689872998
307,1.9276000311687222,0.5999566298205791
308,1.9277731493679924,0.6000397375932321
309,1.9279286080341647,0.6032977680800219
310,1.928102240207358,0.6040107005413794
311,1.928279518281403,0.6071438258971174
312,1.9284415003221422,0.6086923075520034
313,1.9286083896170685,0.6088910795701581
314,1.9287722074967153,0.6087618173098617
315,1.9289435908785793,0.6088737068224533
316,1.9291085966337675,0.6088503965892625
317,1.9292803889003893,0.6082130466016056
318,1.9294397520792879,0.6082735424101815
319,1.9296027978163866,0.6054905162596921
320,1.9297581879523245,0.6069370607883375
321,1.9299140157041266,0.6069103940918245
322,1.930080360302316,0.6091187460758594
323,1.9302442226617278,0.6091272662249679
324,1.9304078806874512,0.6095234484636004
325,1.9305655604453178,0.6093838399149878
326,1.930730519331164,0.6091801587504331
327,1.9308878253574866,0.6063073198845307
328,1.9310521290200169,0.6084210682292468
329,1.9312122874041675,0.608734900566646
330,1.9313651322224055,0.6090624586153407
331,1.9315305037209234,0.6090597595612253
332,1.9316802488595504,0.6080760530846456
333,1.931834586987066,0.608483279356902
334,1.9319876522377213,0.6078273745602644
335,1.9321520661489697,0.6076846205500267
336,1.9323122966843385,0.6063922823622264
337,1.9324643556268708,0.6063498538336528
338,1.9326184964261484,0.606879034406825
339,1.9327634667879194,0.6102896707799828
340,1.9329241360174918,0.6101307120979981
341,1.9330788014713765,0.6111352158599024
342,1.9332339339620612,0.6108633699980536
343,1.933381054992866,0.6114826751293914
344,1.933527108206193,0.6119200071071561
345,1.9336813885392257,0.612219849949922
346,1.9338366318569975,0.6121775576968984
347,1.9339849094953987,0.6124332796171671
348,1.934131376989999,0.613334156579827
349,1.9342816729144392,0.6090261767794026
350,1.9344371675403318,0.6089671974681653
351,1.934576083191487,0.609565656874947
352,1.9347274214191539,0.6097104913075831
353,1.9348756667617928,0.6086308210144976
354,1.9350273147889734,0.6094600835462155
355,1.9351782653177554,0.6101203625785572
356,1.9353180829512235,0.6099972205498909
357,1.9354670012654887,0.6102925671261721
358,1.9356130865227064,0.6107481203582069
359,1.9357598003435683,0.6107565515472341
360,1.9359033560013093,0.6099689943170924
361,1.936044897519563,0.6110846211905387
362,1.9361913167181333,0.6102415998136902
363,1.936342772076614,0.6092408823519445
364,1.9364865235512498,0.6089037581975575
365,1.9366200606928996,0.6092211511742219
366,1.9367606238965813,0.6096278110079901
367,1.936906622123857,0.6108706635717932
368,1.9370409448116244,0.6112338278526936
369,1.9371851122425916,0.6150342921233736
370,1.937319898249748,0.6159301308472703
371,1.9374591447545217,0.6165506519910671
372,1.9376028032448642,0.6177634866479838
373,1.93773729745293,0.6180046770267041
374,1.9378802231918781,0.6182318983621612
375,1.9380093152900724,0.6175458161979533
376,1.93815026794178,0.6175257758332267
377,1.9382809493328876,0.6224554364353245
378,1.9384230227404138,0.6229312927014292
379,1.9385573913136522,0.6231965969652341
380,1.9386917584685133,0.6254676969150195
381,1.9388226442808851,0.624171261396616
382,1.9389531960062674,0.6266167521873031
383,1.93909081293478,0.625060343250658
384,1.9392250133270401,0.6255113043068448
385,1.9393656940156565,0.6269954148403719
386,1.9394993439686414,0.6265651012903394
387,1.9396314699482913,0.6272338673502578
388,1.9397710147860443,0.6279524096418092
389,1.939900206935599,0.6288478936375673
390,1.9400253760004194,0.6296558899082912
391,1.940156531796414,0.6299559692885143
392,1.9402933334102808,0.6304008850065529
393,1.9404281057655537,0.6305531023434275
394,1.9405501257327775,0.6305283041115506
395,1.9406808574124552,0.632959505265522
396,1.9408169836278049,0.6330520572648948
397,1.9409483283674192,0.6341900516837043
398,1.9410774197912795,0.6350480459306493
399,1.9412047636493657,0.633862704016392
400,1.9413294642518046,0.6339087245069888
401,1.941457316711432,0.633794708180818
402,1.9415912832445077,0.6329533601404748
403,1.94171529871084,0.6383453597649071
404,1.9418410133735726,0.6383713416752278
405,1.9419661411309965,0.6388604666587795
406,1.942095210713957,0.6391903449781142
407,1.9422223258912037,0.6392632177354319
408,1.942344810828747,0.6405365817886366
409,1.9424712265679298,0.6411452382028296
410,1.9425962942498254,0.6394863087308268
411,1.9427195111879343,0.6394591503368621
412,1.9428395882369838,0.641096638820805
413,1.9429613953869143,0.6411861345028297
414,1.9430840834951042,0.6430887433928404
415,1.943206689073302,0.6427490600855532
416,1.9433340742926166,0.6412285951068053
417,1.9434583434602524,0.6421266313723988
418,1.9435797577228748,0.6398867713056445
419,1.9437070155371177,0.6423562201565708
420,1.9438201793433898,0.6413161007755516
421,1.9439450117910813,0.64136387608203
422,1.944068428767614,0.6409566326547353
423,1.944180278905883,0.6389093044688605
424,1.9443037231642983,0.6408636796756636
425,1.9444231973357917,0.6413085104355372
426,1.9445322545249124,0.6413934465601423
427,1.9446542839788914,0.6400105647112896
428,1.944777446402396,0.6326640932706638
429,1.94489722034093,0.6328661885070923
430,1.9450129543975412,0.6337455311965925
431,1.9451281850710989,0.6325592665176591
432,1.945248890387044,0.6330525372243694
433,1.945366096950603,0.6320972364912546
434,1.945478472992481,0.6318302926911011
435,1.9455988210424042,0.631676591794738
436,1.9457127256117188,0.6317022268793233
437,1.9458251531122777,0.6316457571657895
438,1.9459454319455296,0.6326961033514398
439,1.9460562334226823,0.631660604449522
440,1.9461703249303648,0.6302764662230511
441,1.94628456719397,0.630077772836781
442,1.9463988835446755,0.6317231344373851
443,1.9465156745266543,0.6325463194261827
444,1.946628795146665,0.6328738418366364
445,1.9467437514010146,0.6317664264846427
446,1.9468549086613414,0.6315030668957587
447,1.946971320953112,0.6315636712988366
448,1.9470885747331172,0.6320119782095015
449,1.9471961388522916,0.6319419030283355
450,1.947306377449222,0.6319708207848354
451,1.947421044833723,0.6328226403003872
452,1.9475344121825864,0.6322287124206974
453,1.947642552886961,0.6345997374038627
454,1.9477542674079056,0.6347192140127048
455,1.94786403099202,0.6288291452822259
456,1.9479764534774389,0.6280760746554396
457,1.948081814380096,0.6278463587283318
458,1.948192547756887,0.6277023355762293
459,1.9483007873891662,0.6277528946432354
460,1.9484094856668326,0.6290239799609069
461,1.948521009397067,0.6296893528689798
462,1.948628259510802,0.6299936995219209
463,1.9487379003142813,0.6300769506938287
464,1.9488448526918787,0.6287640435501876
465,1.948956660784504,0.628418296720342
466,1.9490601850427878,0.6287610536018351
467,1.9491691618985656,0.6278051467113253
468,1.9492753614896254,0.6293773982517101
469,1.949384761809764,0.6265109200418367
470,1.9494908968732143,0.6267692306632454
471,1.9495952022833176,0.6271028434516297
472,1.9497006271407509,0.6269342873665538
473,1.9498084149097692,0.6270205459720594
474,1.9499132734003952,0.6289701779440897
475,1.9500207299879087,0.6296576787254583
476,1.9501246255679616,0.6287135200993584
477,1.950226691885745,0.6296569794171474
478,1.9503334858585661,0.6293579656679958
479,1.9504345736736755,0.6319219940950175
480,1.9505419035733929,0.6324600771550766
481,1.950648599677976,0.6342475607388485
482,1.950748618924767,0.633681602589454
483,1.9508528465789636,0.6336012087090085
484,1.9509585955280255,0.6328939480404161
485,1.9510582823149183,0.6333432221767699
486,1.9511620054966539,0.6335865156707869
487,1.9512671460319526,0.6342375930735582
488,1.951367829881125,0.6340842869123007
489,1.9514685251095782,0.6340986794879805
490,1.951570576729949,0.6324996471935002
491,1.951673862471092,0.6438460994424846
492,1.951770011730892,0.6442507481285109
493,1.9518708326059167,0.6444584139939872
494,1.951966715522144,0.6436556848312779
495,1.9520700887706086,0.6438943388886412
496,1.9521687871960056,0.6437803883530525
497,1.9522695637395067,0.6434333735692231
498,1.9523684896063707,0.6444747883220204
499,1.9524695143632025,0.6452964631358334
500,1.9525723492279363,0.6454821162738802
501,1.9526711497724776,0.6455741875850366
502,1.9527710840912311,0.645536206898498
503,1.9528682838008757,0.6453498360534666
504,1.952964672028128,0.6450772019404427
505,1.9530618908036113,0.6455188865337186
506,1.9531571988272232,0.64676305529812
507,1.953254643362357,0.6495047765750412
508,1.9533538808752633,0.6496821198179998
509,1.953443534227884,0.6507772380341602
510,1.9535413013410086,0.6511033176404264
511,1.9536368767514736,0.6511937211996083
512,1.9537332395458478,0.6492893979464253

==> data/ag3.csv <==
value
0.9999999999999991
0.9973297844113123
0.9964985936523381
0.9913472047375633
0.9830457294604812
0.9814487184672971
0.9741053515874211
0.9636177933560309
0.9541170361953225
0.9478268147406433
0.9389786425394937
0.9184253368363327
0.9119159726725332
0.9051620361664607
0.8785356426865835
0.8588675867325655
0.8506405333773057
0.8336381399584871
0.8105850716094499
0.7970628805220098
0.7930430397223638
0.7562947684031113
0.7499757680818208
0.7325409684378583
0.718992217622456
0.7096674654048032
0.6935427027272996
0.6875178146333875
0.6699638162912772
0.6454080048845541
0.6324853058614937
0.6288856624814727
0.625981231580062
0.6202928675090867
0.6078947293601659
0.5891017634740117
0.5876310927038779
0.5715942928045102
0.5567937301879854
0.5467334513277093
0.5422746230451294
0.5242390657104479
0.5207238554004403
0.5133572410929087
0.50923168821285
0.4994969646822688
0.4798561606907656
0.47769626650467834
0.4719199028412997
0.4682534039040533
0.4644644205316463
0.44725959671214754
0.44588454271299716
0.4415144698825589
0.4286721462121575
0.4249874248359231
0.41890755658896894
0.41496446961394456
0.4106764693302208
0.40605182350834096
0.4005288920663989
0.39893793929776117
0.3910658844559067
0.3847246173675166
0.383580027620122
0.3796126073438337
0.36748023778167577
0.36619140869629835
0.3650907696016433
0.35877579642940594
0.35728544255178085
0.3535870358469706
0.34461966778656467
0.3395551971684153
0.3391466286580174
0.332635935946278
0.318289257105112
0.3091892190080828
0.30364386364770546
0.2985709875486584
0.2949522923051222
0.2944399353523634
0.28746242454434634
0.28340569959657
0.2811827905938793
0.2796685929265574
0.2727579302750127
0.27160863895976267
0.26853026306795563
0.2654333549757859
0.26157606262835037
0.2572348173416547
0.2541829823159913
0.25099278113709467
0.247783576021763
0.24635462875448583
0.2422315048501468
0.24130605364101063
0.23808710934016072
0.2374873314447029
0.23662544336529776
0.23595759277066514
0.233133915241841
0.22787998044993443
0.22087960732365736
0.21826686720482286
0.21725075005987599
0.21676566880110498
0.2140657194270261
0.21389802580260145
0.21071676276916726
0.20992398805770554
0.2079263411786998
0.2009657852281195
0.1979981627052467
0.19725593708280767
0.19570155856243543
0.19315318266077702
0.19041927477931928
0.19013489434947367
0.18861778809825358
0.1883134334662826
0.18734115799701279
0.1856111510390663
0.1854272408046677
0.18350905336013262
0.1829166671979169
0.18142594976961196
0.17885009871603477
0.17357918326441105
0.1708254415788
0.1702992505374879
0.16792421758951745
0.1664150705724869
0.1654204686684825
0.16428338489043617
0.16388599270357304
0.16230174652174384
0.1603863492113829
0.15892252421777392
0.15658749745447803
0.1557537485543279
0.15450865847761402
0.15414669346395538
0.15167217579906528
0.15048302458555265
0.14958816896110633
0.14887360994953266
0.1484082905915012
0.14579912402042033
0.1446457568270584
0.14390503261150436
0.14167444805460006
0.14127226194683876
0.14040633403463154
0.13990941502301305
0.13947695565830626
0.13832102339140995
0.1374255740871984
0.1370027649029119
0.1327442413133024
0.1324116072936964
0.13171434451651087
0.13131965895576256
0.1302719351363737
0.1294549921905396
0.12871553856129242
0.12784966767205364
0.12704649036093638
0.12514703317906023
0.12447645905577108
0.12382984967194055
0.12045273045070964
0.11976565463964818
0.1186700511149157
0.1180848714719077
0.1161804677000494
0.11593391998674342
0.1149437263915656
0.11376282365039987
0.11354733444182975
0.11241143038622621
0.11225057317879361
0.11080440489475375
0.10943140081772462
0.1081677996195718
0.10703524461967681
0.10679199241800869
0.10627943552427764
0.10501542691047218
0.10431289332620049
0.10351878415676975
0.10250237595146414
0.1024179507925708
0.10081018447937222
0.10041652991910142
0.10017030651492495
0.09960744948399711
0.09883007074495671
0.09826272209003817
0.09746042472382488
0.09727263310536247
0.0962757965186512
0.09535797159323967
0.0951973888403251
0.09343413711595909
0.09171773161653933
0.09126253249308353
0.0908994179010183
0.09010021241113261
0.08967965263773872
0.0891455357949482
0.08847712963965619
0.08808190931549141
0.0872219860032847
0.08667036145831312
0.08543815989204584
0.08489920078246208
0.08406116583174744
0.08359959707440036
0.0834141974364314
0.08311943091166447
0.08254734882930377
0.08153108043647955
0.08113814331459297
0.08063802511015493
0.07986465040496125
0.07967444023264512
0.07899624162765058
0.07864046756926561
0.07806664453407144
0.07737683255902388
0.07713401895171057
0.07679695831512463
0.07612121886097474
0.07561264190287038
0.07532798307539768
0.07499251831004214
0.07436396885050296
0.07418107325886501
0.07337524395338735
0.07323631115859493
0.07236335062338106
0.07187039073421359
0.07133736885578182
0.07105421663571788
0.07078410907233458
0.07037289135459665
0.06961524634514137
0.06924569612354192
0.06907669107515606
0.06878110470079746
0.0682379388204558
0.0678405994400939
0.06727496940570105
0.06714628811694891
0.06675649173377024
0.0662215537549561
0.06558659487394357
0.06530544187615256
0.06523160063925657
0.06426546260231464
0.06400902745365808
0.06392755055234835
0.06358513707280855
0.06327512612779078
0.06267762985730566
0.06254154397520637
0.0620533341434566
0.06183942064754339
0.061255483530203075
0.06101643297335992
0.06055439597943423
0.06028770780282255
0.059891017251117014
0.05971321312274705
0.05943166812246253
0.05926869525713916
0.058915029788509335
0.05852089114546294
0.05837813038990291
0.057889409236697824
0.05779444877201166
0.057656260553830344
0.057457887040735164
0.05722496771544561
0.05707706112521678
0.05649661569304081
0.05606528414232198
0.05589938873827235
0.05553460672089737
0.05518490385107117
0.05493238855270122
0.054737824168623384
0.05449530038685565
0.053684767095659586
0.05342871777642528
0.05318005857706665
0.05300243677476165
0.05286757285202427
0.05262831516390107
0.05238058107758664
0.05230892040362029
0.05190780812418044
0.05179867708918439
0.05153706120268381
0.05122349101408016
0.051058780849034646
0.050652101224970165
0.0504391224288403
0.0499615411659758
0.04960833707106244
0.04941341191527496
0.04932551838415519
0.04910400841870104
0.04903624125545212
0.048384330563659005
0.048295014689181834
0.04815868486628526
0.04802760576632012
0.047817050731379936
0.04747882435952256
0.04726886864588426
0.04700938537560866
0.046836739136602815
0.046644229360064654
0.04578517448185856
0.04553384558419156
0.04528390478944594
0.04506257726822955
0.04481720236074877
0.044719065102820935
0.044415261501402785
0.044129183889084364
0.04393173983094459
0.04390967330967135
0.04365200514024202
0.04346528619891782
0.04333363029546663
0.04301125066133164
0.04279522672370355
0.042649639734956946
0.04251375037721779
0.04219420560847309
0.04205340185945033
0.04201204231879661
0.04182916429636159
0.04168802380655132
0.041619859377829985
0.041465170201602744
0.041269910207502945
0.04121647682653505
0.040808998177620064
0.04070388729045902
0.040526750800465604
0.04031947949254159
0.04005954913811075
0.039956924354927884
0.039898976604813834
0.03970579841830169
0.03957802324139411
0.03941028691715846
0.0392307042056972
0.039088602641586756
0.03897643287041488
0.03889017639314632
0.038792149371946784
0.03868073000292269
0.03843312532594467
0.0382254995760274
0.03810434355338068
0.03797104033458393
0.03788206712097061
0.037784114398563245
0.03762091525935714
0.037413460327846086
0.037235272366760774
0.03715121173135553
0.0370753750736526
0.036911595426909166
0.03672431318821924
0.03659618877870696
0.036370155397483485
0.03629633908447987
0.03613014346671607
0.03599625798202767
0.03596539510017078
0.03575618939794092
0.03559491829341053
0.03534550619523825
0.035314282385800866
0.03523780710895042
0.035100566438574614
0.03500846768063939
0.03496953053882477
0.034772173603141665
0.034742688098251165
0.034634525950347037
0.03449077947302803
0.03440299454037576
0.034334606059471515
0.034212768419974074
0.03412433418890642
0.034010483732199094
0.033930164945756874
0.033718506533188204
0.03361761542134267
0.03358750841276107
0.03343813407310906
0.03328517261982028
0.03314201124692746
0.03312414634588269
0.0330721478954106
0.03297869163687505
0.03287953181101764
0.032743684556982434
0.03267910971717916
0.032484498493417426
0.03241069146549209
0.03234582218496463
0.03227831061885934
0.03226488697494832
0.032174445908230195
0.03201648704213207
0.031890820690770504
0.03183345364904074
0.03175357110630819
0.03170657152568403
0.031568143484589646
0.03150317912432856
0.03142216800326179
0.031185208846854166
0.03117092331038013
0.031037680123713236
0.030995375011084986
0.03080216513480245
0.030791864388301907
0.030709493600763107
0.03065240298022454
0.030577125632355803
0.03046916561648234
0.030392409776441563
0.030315474561769962
0.030201038420776948
0.03019006229926922
0.03012769050310158
0.02993788657223437
0.02987591734688168
0.029848890917584765
0.029787769861657102
0.02968440189958345
0.029668633084328468
0.029603222995386216
0.029558889659005445
0.029515086806875437
0.02943485900940794
0.029292391838644103
0.029197782172983335
0.029109821016856063
0.02894979296025169
0.028870410830633474
0.02881576152517588
0.02870740834363353
0.028669089313037584
0.028535223147046297
0.028485406985794028
0.028443727977420494
0.028371348521031754
0.0282778590823183
0.028175367015243483
0.0281554579482939
0.0281099512580357
0.02802823627123201
0.027977496160102967
0.027919821547549382
0.02785120835948238
0.02777095229636658
0.027717984315199718
0.02767694213361455
0.02763298604627234
0.027575755498139353
0.027561092614617522
0.027482981582138886
0.027430312764003924
0.027391576193119417
0.0272701190773016
0.027236231641736264
0.027228930340444144
0.02712740051839627
0.027058871428580388
0.0270412101836048
0.026993033334207377
0.02694965368621925
0.026874925198385535
0.02679742392965846
0.026721447216974285
0.026650649682267293
0.026569731136973716
0.02649882660196479
0.026492369060950267
0.026463037243591645
0.02638523922511354
0.026305202594103867
0.026258989459979655
0.026193598374029924
0.02615169145655127
0.026115278985038858
0.026078616310385164
0.026055677247494805
0.025915854135760943
0.025827506992924288
0.02581252796968084

==> data/ag4.csv <==
d,tau,mse
1,285.6202036524661,0.7536340397088612
2,115.60054575137437,0.7420761773265268
3,59.02333952261325,0.6052926781305732
4,53.95595915310785,0.6065269893210344
5,38.679446769091015,0.6085395591217148
6,27.557384684891222,0.6073105904870524
7,21.875896978118774,0.6059701683403687
8,19.25807820930852,0.6160682569922432
9,16.48858617673496,0.6144886085617688
10,12.369113490529216,0.6161287860585006
11,11.472657713012689,0.6126631592934169
12,10.673548647836194,0.6121553209445239
13,8.371226158405745,0.6229171552112397
14,7.232809200326166,0.6200820844520211
15,6.851342587274804,0.6220009650358482
16,6.175723536402683,0.6210364575421156
17,5.452550970711201,0.6214799803953608
18,5.10903621474719,0.6162636533711656
19,5.021547752876689,0.6168027537191385
20,4.3007856275373015,0.6188407133063999
21,4.204857357434073,0.6191030810432934
22,3.951731756007064,0.6235610887496115
23,3.778917528150112,0.622257575042197
24,3.6719827278798793,0.6172822173873291
25,3.497945682113111,0.6146529309109089
26,3.4421602091009733,0.574776679396014
27,3.2788960079518983,0.5535090603280529
28,3.075760621481486,0.5562294424898269
29,2.983156418796761,0.5586745401023719
30,2.9632855863401817,0.5602982175782293
31,2.9488521902498173,0.5606048318353571
32,2.9152306002236896,0.5576556889149671
33,2.8382612241842207,0.5545121828927121
34,2.727727210051525,0.5519021569632968
35,2.7251413499313264,0.5535626433259955
36,2.640291550320079,0.5536396470190601
37,2.568115249770974,0.5460276231278707
38,2.5237063970538354,0.546417954874453
39,2.5078384377062473,0.546712638302682
40,2.4304546134597222,0.5470009489504631
41,2.4204382678371075,0.5444152601183134
42,2.3941773662246737,0.5451838790285877
43,2.382183928652827,0.5446800294229447
44,2.3477321520636263,0.5472202074993613
45,2.2772634314663733,0.547055016864699
46,2.274266730675236,0.5469916419811
47,2.258217824982771,0.5398439836563713
48,2.250016436947634,0.5319907149397293
49,2.2415274145843975,0.5298857396185773
50,2.1880434145983827,0.5295411019445836
51,2.188177670999556,0.5293679142922475
52,2.178634754795722,0.5275087446448623
53,2.1428318403249746,0.5272222753628674
54,2.136022798632335,0.5343238513181795
55,2.1221709920642384,0.5293120522732716
56,2.1148754262679414,0.5229126204525382
57,2.106696992944054,0.5254761132512309
58,2.097695462283812,0.5281852886353601
59,2.0863374242406274,0.5358594077241834
60,2.086058957582378,0.5328266590303271
61,2.0686063315922993,0.5214001663060696
62,2.055670578165922,0.5191698551913189
63,2.056630357269278,0.5190484567689264
64,2.0501923535238427,0.5197106480607493
65,2.023085272599498,0.5197042027883897
66,2.023667757893547,0.5199494668052106
67,2.0247185850729053,0.5261139357324549
68,2.0129276762102957,0.527765857270578
69,2.013016401370155,0.5257867661073343
70,2.007781071713008,0.5255038601123361
71,1.9901876204497804,0.5253646936297491
72,1.9820082677026611,0.5252836950707331
73,1.9845890680024645,0.5245215588631342
74,1.9732759772552224,0.5260977805153082
75,1.9450419122559026,0.526119199470433
76,1.9289247418690167,0.5275508942488468
77,1.9205458864968357,0.5273844492428401
78,1.913256245223093,0.5283469141435851
79,1.9089975769140068,0.53031427321183
80,1.9110209178388553,0.5304891857411932
81,1.900122843935589,0.5303503669891788
82,1.8951167109957865,0.5320808651556158
83,1.8937170491248312,0.5354689959253917
84,1.893692806597051,0.5347805849870574
85,1.8833293373741131,0.533989816558954
86,1.8839762471343238,0.53434703058104
87,1.88098309457222,0.5335605865016433
88,1.877971909044968,0.5360119146048689
89,1.8735731716704245,0.5360644126385792
90,1.8683255490785071,0.5336712999760502
91,1.8654523340805498,0.5374802060982099
92,1.862344256459091,0.5388132909478435
93,1.8592177543371748,0.5400226475831971
94,1.8592518028633571,0.5398880657258218
95,1.8545439485115889,0.542065110255147
96,1.8554365380036177,0.5427323098062443
97,1.8523369253022395,0.543072148406345
98,1.8537672588651495,0.5436131886445424
99,1.8547403344052635,0.546585002482912
100,1.8560421319378864,0.5574349048683662
101,1.8536404626213323,0.5574745230934507
102,1.847130344423493,0.5468352703333197
103,1.8377840819678313,0.5473984093838917
104,1.8357577171878265,0.547441927486478
105,1.8363499859829902,0.546978424332375
106,1.8378065900308576,0.5466836283131972
107,1.8356403298455728,0.5466698223719254
108,1.8375869960680804,0.5468242105564655
109,1.8346448098523258,0.5460346801978683
110,1.8355503918993268,0.5487742959927019
111,1.834514401360025,0.5517721169163515
112,1.8256004066462173,0.5590295224178858
113,1.823022692703204,0.5590367933198543
114,1.8239153304824502,0.559781977250821
115,1.8235372491905752,0.5599976500569244
116,1.8216132721240141,0.5597120212924698
117,1.819402534871247,0.5590111225594722
118,1.8209404693917994,0.559560810569615
119,1.8205876542325004,0.5588381888072157
120,1.8220783058144692,0.5581579553039413
121,1.8225470232904817,0.5571377606101001
122,1.821857771481372,0.5571307438390762
123,1.8235033931539157,0.556117305083535
124,1.8225222595266466,0.557816792360453
125,1.8235311321650882,0.5578127782538667
126,1.8231836940382766,0.5598158028457103
127,1.8212062133742983,0.5594195936166714
128,1.8152390430213132,0.5597079287976746
129,1.8129918675118721,0.558637283530237
130,1.813992997083673,0.5586406004820411
131,1.812294134883137,0.5581473874723063
132,1.8118440363777029,0.5597300084590848
133,1.8121297666951621,0.5599095368871854
134,1.8122030689852764,0.5592573663233181
135,1.813333828365425,0.5591429644643404
136,1.8127549944779262,0.561226193009726
137,1.8116949014762573,0.5616414707004854
138,1.8112700279006593,0.5614741146262814
139,1.809602151573877,0.5599775561390038
140,1.810046378907642,0.5600844243252869
141,1.8099043066353637,0.5567854814123062
142,1.8109966556520707,0.556906472059442
143,1.809120962191638,0.5582087394797335
144,1.8090313838504657,0.5583499235560845
145,1.8093439333777388,0.5584035222524313
146,1.809900509783205,0.5584231544898743
147,1.8107974966032947,0.5575229589611128
148,1.808722586367125,0.5575497380524156
149,1.8086439806442178,0.559316530248319
150,1.809124702572765,0.5619788096852272
151,1.8075582453921968,0.5628605032014761
152,1.8084775619768445,0.5633265883777442
153,1.8087604611483585,0.5630264921710827
154,1.8095391797971145,0.5632195961745812
155,1.8104012323995444,0.5634741626042475
156,1.8102766798133447,0.5634667523553011
157,1.8104970080104743,0.5626309457726121
158,1.8113497202209836,0.5625898092604605
159,1.807036387660467,0.5629930752083201
160,1.8079673923041812,0.5632157740464848
161,1.8084076582611504,0.562299834714139
162,1.8092461511613882,0.5634233012277761
163,1.8092102861727422,0.5642068921271044
164,1.8094737271047903,0.5638876517924944
165,1.809833589724826,0.5639036107457673
166,1.810019905483211,0.5647087134066227
167,1.8102824166537173,0.5646624304339571
168,1.8090930159471688,0.5646898515037425
169,1.8095083438947244,0.5667706086937858
170,1.809949523122329,0.5669633251524216
171,1.8068163346728991,0.5665796503064783
172,1.807170830854727,0.5609060423209851
173,1.8069891562107685,0.5625047670906659
174,1.8074608028375332,0.5622833486994351
175,1.8062223236721358,0.5620491059291334
176,1.8071090032746882,0.5613334032223977
177,1.8070354465775926,0.5622893837215347
178,1.806709607527912,0.56309468653215
179,1.8076127809546194,0.563806820916083
180,1.8073347800578423,0.564329955585432
181,1.8082946577456707,0.5642005442624011
182,1.8076116598440835,0.5638356888005386
183,1.807012615435049,0.569692080487457
184,1.8065433393035382,0.5696684777239049
185,1.8062311413139547,0.569544908562823
186,1.807033580198306,0.5711950217248193
187,1.8074936049855168,0.570695781727848
188,1.8070023248490985,0.5737499042893835
189,1.8072076491992757,0.5709472237517057
190,1.807292155284883,0.5712012501964298
191,1.807091827732576,0.5712344067121738
192,1.808049086610251,0.5692025461876288
193,1.8071024369992363,0.5682232810067117
194,1.807657085781333,0.5679570342523149
195,1.8083916598426737,0.567543153547554
196,1.8087298612476748,0.5673365222405924
197,1.808796652062156,0.567685107182696
198,1.8091174491388915,0.5680079946592775
199,1.8091422993078035,0.5692030574604761
200,1.8099205120619408,0.5691433601299212
201,1.8096969902940314,0.5679079157884718
202,1.8095631817260416,0.5677278671618461
203,1.8103541790300928,0.5676193351441476
204,1.8091734606790435,0.5694016570606553
205,1.8080400711145796,0.5686474846176237
206,1.808434954922268,0.5689610832525246
207,1.8089380341371892,0.5684576220568026
208,1.808906191881869,0.5683854421605546
209,1.8093284188799716,0.5671494232765961
210,1.8096086865222687,0.5675997009420554
211,1.8097211299167792,0.5676593542484321
212,1.8101590647718409,0.5673451632946892
213,1.8100304530665274,0.5669300224731644
214,1.810267528085848,0.5667614627327483
215,1.8096783428986039,0.5645333044104479
216,1.809914753464371,0.5662767961812839
217,1.8097866245504624,0.5655637552168307
218,1.8101036393330872,0.5691296062405051
219,1.810747908268086,0.5679215493157994
220,1.8112590993589395,0.5682019625585056
221,1.8114350206709582,0.5717189727066955
222,1.8110744503580065,0.5691686354419875
223,1.811450246336917,0.5691443753691361
224,1.8116944318783648,0.5677894469597065
225,1.8116083948949337,0.5647533234067803
226,1.8122099916257906,0.5658206365217237
227,1.812229053519875,0.5660712167959556
228,1.8126252837223118,0.5662244509926215
229,1.812759286488621,0.5690936434567052
230,1.8127506994353682,0.568670861896591
231,1.8132653942141719,0.5730058941722185
232,1.8136661533137393,0.5728588979391517
233,1.8136632607918757,0.5723964974353899
234,1.813851845049642,0.5715097994818915
235,1.8142999558756943,0.5759230608073661
236,1.8146854119168814,0.575323153058389
237,1.814722457871053,0.5760203314655781
238,1.8152782841954362,0.5805268477252826
239,1.8150998560840388,0.5816319865500957
240,1.815697523631803,0.581056902319254
241,1.8154324966710553,0.5820387254774597
242,1.8156052170943182,0.5803191587682771
243,1.8157265627456929,0.5808580784605855
244,1.816135159920287,0.580598673414538
245,1.8165562636737094,0.5789797476584162
246,1.8168099773347421,0.5800849414350097
247,1.8166558971463038,0.579953986369818
248,1.8169472129422315,0.5802020672677676
249,1.8174684762987752,0.5810388440832316
250,1.8178407545994082,0.5805613883794681
251,1.817922370414998,0.5785060241732548
252,1.8181683938305864,0.579808998392125
253,1.8182154637970234,0.5795312155265995
254,1.818763868081862,0.5797001016715043
255,1.8190083799468004,0.5786701928204319
256,1.8190812347533887,0.5791343590302783
257,1.8190336411522048,0.5792064510824979
258,1.8193889397176488,0.580104573166526
259,1.8199808688391856,0.5801731848732522
260,1.8195427499056795,0.5802251315922653
261,1.8199137264761127,0.579864170514928
262,1.8204836524469492,0.58093882383649
263,1.820752384563039,0.5822664238602657
264,1.8210551141341953,0.5822155755908922
265,1.821024562817376,0.5823203509150333
266,1.821518238066957,0.5823123470319516
267,1.8216064879719938,0.5823513304174655
268,1.8220046551744111,0.5837613748743545
269,1.8219768231723728,0.5828031230267574
270,1.8223383582636425,0.5827315229533679
271,1.8224425209294313,0.5831079775163786
272,1.8227656053125632,0.5830016586942885
273,1.822937633169646,0.5873669816046753
274,1.8233557084766934,0.5872881172154412
275,1.8236536621116028,0.5889929331847729
276,1.8240840829213256,0.5908961073658686
277,1.8242955405028305,0.59159118492874
278,1.8244575480529788,0.5927991456842762
279,1.8249018854963304,0.5914115072146612
280,1.8249512778545245,0.5931340163967355
281,1.825443619897506,0.5934888051991996
282,1.825885869016662,0.5936936293127075
283,1.826258355531853,0.5936770708768553
284,1.8265896524326208,0.5944255590139291
285,1.8270151526508305,0.5958707826199511
286,1.8269485728130563,0.5971160058127353
287,1.827045649221851,0.5971421035553726
288,1.8274391632132405,0.5971659364768187
289,1.8276059495788672,0.5977291364359146
290,1.827786317278327,0.5989896541729502
291,1.828073159283294,0.5972466430916197
292,1.8284229876227536,0.5972954076100114
293,1.8287167408325842,0.5973834624813369
294,1.828367562875863,0.5985326039566429
295,1.8286357635599302,0.5998292306918136
296,1.8289097838176063,0.6074030228735673
297,1.8292613136101266,0.6072766980018414
298,1.8296591814967544,0.6076326750716731
299,1.8299382838367695,0.6081556023231304
300,1.8302055123937127,0.6091876814703749
301,1.830668152664673,0.6099334876291178
302,1.830760004188513,0.609709223349209
303,1.8311757551498133,0.6095477589568659
304,1.8314192875261641,0.6096856043611419
305,1.831602009837423,0.6092301194143048
306,1.8319485385812104,0.6090056316041166
307,1.8320223665077968,0.6095993381888706
308,1.8323091541679979,0.6087118298993879
309,1.8322978490701094,0.6105411886573185
310,1.832421095736196,0.6119611113763189
311,1.8327177444952356,0.6141501010486434
312,1.8331319833256152,0.6142160717174883
313,1.8333961497678786,0.6153536646465595
314,1.8338297071502425,0.6153539503522013
315,1.8336110642982186,0.615350305176246
316,1.8340132568179566,0.6154387846577223
317,1.8343621598953526,0.6166990672587694
318,1.8347155406651163,0.6161559069947476
319,1.8349791118594592,0.6162631857531169
320,1.8350985433284575,0.616559224718608
321,1.8353573577664484,0.6179375405474501
322,1.8355590462232436,0.6178731403153414
323,1.8358546719843167,0.6179978657057212
324,1.8361265150432708,0.6188362097362832
325,1.8356569795941085,0.6169913015282382
326,1.8358532057296093,0.6172500968127121
327,1.8360485082077465,0.6171437224784061
328,1.8362730356419739,0.6174725160168051
329,1.836468773481398,0.6152555201212133
330,1.8368249523873676,0.615741869454329
331,1.8369527252395166,0.6161222498190225
332,1.8370971431573313,0.6138594423639883
333,1.837336658230023,0.6137903842128518
334,1.837767854831121,0.6136561031392909
335,1.8379387167536865,0.6149646434214207
336,1.8381853321307884,0.6152537787057003
337,1.8384908228034846,0.6157563978054688
338,1.838584715621498,0.6160188474104636
339,1.8387926708691076,0.6167630615094333
340,1.8390760697936885,0.6172698398690188
341,1.839368685697531,0.6188608090353896
342,1.8394577986834464,0.6186387804517499
343,1.8397404264072146,0.6160726026125183
344,1.840131016701965,0.6160737182851856
345,1.84036554747169,0.6157922984326527
346,1.8406441364999588,0.6151552003177534
347,1.8410015098886001,0.6151166728732396
348,1.8412631086313411,0.6150490074465479
349,1.8414785961751536,0.6157002979622573
350,1.8418478758127006,0.6174517681547348
351,1.8418279823474668,0.6175285055335973
352,1.842135843327052,0.6182662274141091
353,1.8423636479669112,0.6174602762379894
354,1.8425566531080149,0.6175682513843304
355,1.8426899110754145,0.6185209261551408
356,1.842992901790567,0.6188196949391143
357,1.843343780627364,0.6186844528924254
358,1.8435459986491478,0.6182144764747173
359,1.8438178755742056,0.6176620505641928
360,1.8440447407566165,0.6174029359635371
361,1.8442569734422243,0.6162926096707674
362,1.844508396235771,0.6163286771790848
363,1.8447911092800175,0.6164719127950922
364,1.8451010082762938,0.6174335622211414
365,1.8453971675714484,0.6176423441895879
366,1.845677701132547,0.6160457652368057
367,1.8458083848285072,0.616806283998203
368,1.845980271578238,0.6173129826209638
369,1.8462444466769794,0.6187288143638268
370,1.8464941472476704,0.618357174577518
371,1.846790852483164,0.6179663973328733
372,1.8470768610832993,0.6185472023751069
373,1.8472907468013027,0.6220036302948379
374,1.8474547759223108,0.6256109102279407
375,1.8476486273751802,0.6276833405471575
376,1.8479431995706173,0.6269531990488553
377,1.848245870570342,0.6270162756290483
378,1.84845203419867,0.6273157540202892
379,1.8486309863770591,0.6273202613849013
380,1.8488724220631751,0.6277843810346896
381,1.8490061006416418,0.6276405339403555
382,1.8493030010778528,0.6275987731838116
383,1.8494987460514118,0.6285623019142846
384,1.8497279313040376,0.6337368427656362
385,1.8500676776403466,0.6346660886619138
386,1.8502134064750735,0.634764197987348
387,1.850409096329304,0.633821865240608
388,1.8505075307505472,0.6337103175724274
389,1.8508401820943452,0.6365559136320925
390,1.8511234228486562,0.6359916338165236
391,1.8513399825684203,0.6362573049104073
392,1.8516041035908397,0.6362913865324761
393,1.851924920801486,0.636467922984815
394,1.8520736274266714,0.6355252407351574
395,1.8524022569534477,0.6347957069690878
396,1.8526453366118665,0.634798094372743
397,1.8528487781510683,0.6347980532935211
398,1.8531113720698087,0.634863051937552
399,1.8533940737801857,0.6359777533557371
400,1.8536182161891768,0.6355520571208325
401,1.8538772786504587,0.6355596511048012
402,1.8541079397037454,0.636015038386789
403,1.8543737237971771,0.6383058291095042
404,1.8544966424327614,0.6385639468130717
405,1.854737208443081,0.6384193767367844
406,1.8550532690378216,0.6382576819295659
407,1.8552401047360378,0.6395144079367817
408,1.855421565266711,0.6401731935524422
409,1.8556120763750252,0.6412499155779312
410,1.8559364587911826,0.6420373249774207
411,1.856223792965185,0.6418196188118054
412,1.8564658283644162,0.6403276104840827
413,1.8567007567993454,0.6409407526928508
414,1.8568950834043503,0.6411866257563934
415,1.8571649449164789,0.6414989506044344
416,1.8572938639180911,0.6385805405536246
417,1.8575511178124613,0.6371470999626198
418,1.8578172562194417,0.6361983661594224
419,1.8580798823300115,0.6352504211523844
420,1.8584001307657232,0.6343858702795853
421,1.8586372119115642,0.6340895374664335
422,1.8588006100398364,0.6340415245777915
423,1.8589972139700581,0.6339001493355279
424,1.859266117211886,0.6339276434650517
425,1.8595101822723417,0.6341845838865731
426,1.8597888445342794,0.6377063227982634
427,1.8599685807495583,0.6384101797393104
428,1.860226000199607,0.6384287634067783
429,1.8604654837709886,0.6389872168793744
430,1.8605363485549646,0.6390015930161289
431,1.8608443668231907,0.6389464071506644
432,1.861024287691748,0.6413569205945531
433,1.8613006485615067,0.64129979142683
434,1.861414335769818,0.6411410721508205
435,1.861722677267625,0.6403163492723816
436,1.8619534500275177,0.642574193262746
437,1.8622105492134065,0.6409538454697374
438,1.8624475224807635,0.6407384449843807
439,1.8626486183217132,0.6432160081469466
440,1.8628821337535855,0.6446790529221444
441,1.8631146735385578,0.6446867925597352
442,1.8633061651103175,0.6449085353960563
443,1.8636075615169885,0.6449945350619022
444,1.8638536701712616,0.6448236538821294
445,1.8639623822382858,0.6439852597814062
446,1.864206342258887,0.6438705566401473
447,1.8644871551560134,0.6415380918375749
448,1.8647311142295997,0.6411283232665048
449,1.8649291362954172,0.6414146382362461
450,1.8652200476989957,0.6416776356098861
451,1.8654575624411311,0.6415278011541325
452,1.8657170066011735,0.6422368343519467
453,1.8659765640745283,0.6435690145138417
454,1.8661966245380404,0.6436504231948613
455,1.8663491651211808,0.6436067472537182
456,1.8665515460064412,0.646356739426856
457,1.8667600874305672,0.6486172613722194
458,1.8668905526259971,0.6482651949638066
459,1.867105755673141,0.648248044277589
460,1.8673466273882653,0.6488381159262586
461,1.8675294535494533,0.6482532754341971
462,1.867786131935359,0.6495585954116332
463,1.8679401727324776,0.6495455478257564
464,1.8681827793901142,0.6499328971832254
465,1.868433579764326,0.650119544799416
466,1.8686511128176537,0.65052170675801
467,1.8688453308427817,0.6514836638508128
468,1.8690289727947489,0.6518041169794856
469,1.8692998611171308,0.6518146948225081
470,1.869543177935943,0.651779948642322
471,1.8697473238213878,0.6512001374708158
472,1.869983740659952,0.6507057849244258
473,1.8702122264115926,0.6500412528733974
474,1.8704284334518002,0.6500396418702975
475,1.8706315008350516,0.6513844900443627
476,1.870862898281666,0.651255838476163
477,1.8711064904692876,0.6513454657946395
478,1.8713465486188232,0.6516894275500646
479,1.8715719793041656,0.6540514203927159
480,1.8718422778750192,0.6533441501585756
481,1.8720446776732587,0.6536090347427445
482,1.872273441461288,0.6543213417386399
483,1.8725165374219834,0.6528316138377183
484,1.87267094607877,0.6535609256078801
485,1.87291756907629,0.6541712391124705
486,1.8731922134023327,0.6551080933187242
487,1.8733662386651697,0.6551032059163139
488,1.8735744363501095,0.655094104592726
489,1.8738361929320617,0.6544926319699529
490,1.8740652173838472,0.6567977511469816
491,1.8742988636173132,0.6563441290037082
492,1.874498633665521,0.6563306893272932
493,1.8746946845661432,0.655802012009797
494,1.8748915700481685,0.6556712012038639
495,1.8750932005390477,0.6554468906013461
496,1.8752833216199347,0.6555195328151247
497,1.8754832881149441,0.6556170918817352
498,1.875751196396947,0.6573188513897446
499,1.8759946653038946,0.6568240325366691
500,1.8761861980841656,0.6555753811230489
501,1.87637455280413,0.6557029283349152
502,1.8765981132784826,0.6557289656616849
503,1.8768007763540835,0.6562804853762488
504,1.8770277759145435,0.6570697684941815
505,1.877260194723505,0.6570675325676737
506,1.8774919724346124,0.6558901136494133
507,1.8777379826993752,0.6576757108240212
508,1.8778593431063095,0.6577049539775259
509,1.8780340684446295,0.6564550298192298
510,1.8782859571368968,0.6574388749005342
511,1.878509810419576,0.657479215641915
512,1.8786894457724346,0.6548436272512459

==> data/ag5.csv <==
value
1.0000000000000004
0.9998320459898484
0.9995736420009407
0.9985867847692136
0.9984504982768443
0.997459537278218
0.9963431586311723
0.9956371258998198
0.99331650990356
0.992415968591689
0.992090318403305
0.9899297190530095
0.9891247359093958
0.9889565308507203
0.9837076707449093
0.9823872585271743
0.9814970605982483
0.9769723843775039
0.9751102057935094
0.9734071432110136
0.9704007710450184
0.9685108189259377
0.965977909732496
0.9633040780818269
0.9575084573699412
0.9567804526007337
0.9511309407608687
0.9477988323267977
0.9450096268610689
0.9430343618783821
0.9428148047138564
0.9418883369732219
0.9403127056562884
0.9387003001107562
0.9381682986602163
0.9347939337532538
0.9339049802493138
0.93142536929956
0.9286206521504765
0.9277299974709117
0.9264856732043537
0.9243389684816532
0.9234757148495397
0.9193895645156848
0.9189366253965073
0.9187114709889523
0.9137676654539304
0.9113162287085543
0.9103307940880041
0.9100726583330336
0.9086184717701784
0.9063111687342948
0.9035903036327734
0.9031499876446555
0.9022726013918982
0.9020447355797688
0.9004814008481409
0.8987275134446561
0.8978498845119345
0.8928463305756106
0.8899949905143709
0.8894667455840546
0.8890326614607473
0.8877035380205235
0.8869871466993514
0.8865291152177333
0.8842257355425125
0.8826917248513114
0.8821884283629375
0.879761442772882
0.8770541278873204
0.8766562219938001
0.8755937893227923
0.8748452457795772
0.8718341928410172
0.8708636824582693
0.870704574985007
0.8705568020668262
0.869203623202745
0.8682975461203482
0.8667351402086666
0.8643508872526541
0.8639272847299869
0.8631787588411822
0.8623160133217344
0.861177648651471
0.8590826467766977
0.8590624405881578
0.8572673490641725
0.8554108530439689
0.8541543068479408
0.8532580343917331
0.8523840456087066
0.8503120862787533
0.8496785687708256
0.8477933943506201
0.8470275080685323
0.8457431195261056
0.8450114803303429
0.8447775655673251
0.8445382494767992
0.8438598258324056
0.843788747111753
0.8423032517289614
0.8391272129508983
0.8387442363553966
0.8376196276336885
0.8374100193812671
0.8341279648277785
0.8325911050420568
0.8316977076395448
0.8314626516019359
0.8312399183178424
0.8283290080575263
0.8272340360085835
0.8267213924576379
0.8256144207629198
0.8250488718450378
0.8242440779636726
0.8234068379814056
0.8223197569532537
0.8206829028684051
0.8198843497622974
0.8161723770116012
0.8156566018481836
0.8151604093499639
0.8140179518515062
0.8138674428835894
0.8131908448982603
0.812086247207793
0.810396842546884
0.8100277066363656
0.8098150184793939
0.80702996128296
0.8070142568160822
0.8058464166156999
0.8034716305179103
0.8033404084810516
0.8006997965266184
0.800351676515847
0.8001683930456738
0.7983921175402269
0.7983827904419845
0.797431810709938
0.7964174669781547
0.7949225193859043
0.793695670394009
0.7917508026896266
0.7906702209232942
0.7900568773413017
0.787639888357745
0.7868836322003865
0.7868239968189538
0.7865737050870373
0.7855513715668808
0.784796876690992
0.7842760488649761
0.7825733073473792
0.7819999673054608
0.7812158387123804
0.7755989950488668
0.7727686977276809
0.7722000883682639
0.7716705889962656
0.7715451776314054
0.7691883670433654
0.7688498063892502
0.7677797504561191
0.7666436757863211
0.7662027530853995
0.7646303186035925
0.7629491781890474
0.7612477680491864
0.7598070091822012
0.7595150938334901
0.7567989521904145
0.7538503868583151
0.7534422051370814
0.7507308661236437
0.7500682880337985
0.74888895513066
0.7477236598567414
0.7475116596711214
0.7456421316277523
0.7455391910937471
0.743416336340591
0.7428459726278863
0.7416777352482918
0.7382773048239909
0.7378728227905749
0.7375752212716918
0.7372423010670899
0.7362232209305016
0.7355723097215782
0.7354203713458559
0.7345219861613651
0.7333543534859764
0.7329547782671494
0.7312084436852008
0.7292534860584639
0.7291699826567105
0.728765917030529
0.7267057982167213
0.7261226577191625
0.7252007575147756
0.7245664474152388
0.7242695206837055
0.7228658702215705
0.7197039234458785
0.7196537170092584
0.7177998952988677
0.7173701303001131
0.7160067254334708
0.7156604612918549
0.7149640624507516
0.7128834841980213
0.7111944690096597
0.710565026905566
0.7092316549868884
0.7085379628534152
0.7082389150003056
0.7072678739616002
0.7065790648684162
0.7064753304155951
0.7047975706867623
0.704440715334469
0.7026362393605949
0.7008309656647921
0.6997539721680484
0.6986402107944993
0.6976250648876475
0.6970023119675898
0.6962320518842176
0.6961247560267427
0.6950881788187587
0.6946413214299705
0.6942659435057289
0.693358439721266
0.6929512791215097
0.6920150720024107
0.69130200292257
0.6905665610299364
0.689008817804965
0.6872225088888375
0.6865399940229963
0.6859069966050063
0.6832238042479548
0.6830241282947564
0.6826349351276387
0.6810666393320429
0.6775311925221975
0.6764740047809862
0.6763044120745031
0.6762199803149095
0.6754581030688248
0.6745839182612204
0.6738176603037122
0.6729805283882768
0.6720506785715942
0.6697769666807637
0.6693270221525507
0.6685793044433067
0.6675621501763267
0.6670240416407819
0.6669295529486166
0.6664888307285901
0.6659532112826493
0.663541451867159
0.6621770834304193
0.6610709727679978
0.6601939210877112
0.6592733783811038
0.6590664193819983
0.658289212275999
0.6575758108131521
0.6568780403415496
0.6568557433456568
0.6565531150672995
0.6553531393931354
0.6549920563050055
0.654643978538026
0.6538203679611722
0.6535581789012508
0.6534914061918006
0.652581081912687
0.6514572540953002
0.6508435846611029
0.6490320177126311
0.6481642524241462
0.6474100043333562
0.6458531779713159
0.6452015950280667
0.6448038748939896
0.6441692092047258
0.6433463492222117
0.6398314362264874
0.638586583504561
0.6382894861180864
0.637828574745157
0.6372000993857165
0.6343362436786303
0.6328916158960914
0.6327879457499812
0.6323116800416091
0.6317869677346692
0.6309864956381218
0.6294260744871744
0.6285518381544812
0.626349915825545
0.6252952062442331
0.6231186699625341
0.6218267579267605
0.6204743995630827
0.6202080610738736
0.6201259029883649
0.6200014252876586
0.61962366114764
0.61794578835504
0.6168424271544293
0.6166418358570304
0.6152571522696253
0.6119428742899752
0.6114510864747192
0.6111883511180589
0.6108147376333283
0.6096711762000498
0.6090554761827954
0.6086547250405728
0.6069117105441916
0.6061151293526529
0.6055222866361324
0.6010131562133185
0.6005286483335958
0.5992762719416853
0.5988775081029101
0.5984806695125783
0.5984110202704226
0.5955215456635089
0.5951803734673434
0.5933122158490952
0.5923282059992171
0.5917361196104397
0.5900179038553115
0.5892299276902967
0.5879946420761644
0.586978289975226
0.5866038111477657
0.5851934185410006
0.5850397797101097
0.5848288413921826
0.5821802542532789
0.5810829946191199
0.5794862381974
0.5790338859206849
0.5783775593268015
0.5777028716242679
0.5773930073460978
0.5771686631139854
0.5755345349682132
0.5754797745972413
0.5747343271177523
0.57323765471479
0.5713648350471559
0.5708498556079306
0.5674153426203098
0.5670301821932978
0.5663612905898104
0.5656289497412986
0.5650424056124026
0.564778501011918
0.5632995078529333
0.563009129123898
0.5610627877768027
0.5603303860672116
0.5600521199610148
0.5569822436893518
0.5569743171844237
0.556038981928716
0.5559268646450302
0.555218242260043
0.5539195658088732
0.5533380799153257
0.5521263978897061
0.5518195855827812
0.5510866699834244
0.5500741471818836
0.549856441070758
0.5477439116788423
0.546483482920592
0.5462961777184241
0.5462517756431913
0.5436018293190356
0.5435423330034524
0.5418298878943105
0.5417015096233849
0.5401751743074451
0.5390185226630045
0.5374680556602953
0.5363178764658029
0.5361985416203421
0.5361563697141262
0.5354255714634376
0.5353030836509112
0.53510219091117
0.5347817930167866
0.5327484641695243
0.5311689387471655
0.5307377782531635
0.5290479373119724
0.5262815002952232
0.524314533561504
0.5237028424007846
0.5227518823127759
0.522085895215322
0.5212977325574408
0.5209897699516003
0.5205816447518223
0.5204428678515703
0.5199135880734951
0.5192754527370227
0.518671648346889
0.5181940702133065
0.5161655959847427
0.5137991705089979
0.5133974479904365
0.5133600284316135
0.512826514144761
0.5119061504152508
0.5102231282202101
0.5099473064695216
0.5089873080947636
0.5087702112532857
0.5077829065874581
0.5070840519747575
0.5063017793861343
0.5053548209541936
0.505275059254848
0.5028871286080322
0.5024569424754116
0.5018076782819152
0.501379749713378
0.5004145219432633
0.4998793012812284
0.49839344978001576
0.49820071075116706
0.49662254456264265
0.49656730902962914
0.49360187456975096
0.49354010138686844
0.49312876968251357
0.49244267410717674
0.49085168546253294
0.4907791233258942
0.4906562916627677
0.48832533186777455
0.4877707609079938
0.4873309045108943
0.4869163099051447
0.486415976605645
0.4859541068705445
0.4855980794132442
0.48481581797693624
0.483236729500448
0.48290285277807377
0.4828194702532055
0.4820862740766461
0.4818530541014486
0.4804363196151751
0.479418136126458
0.4783859686860707
0.47721127173571953
0.4771092852464666
0.4768519178073923
0.47659556023197214
0.4760371988019744
0.4728818799787902
0.4727608529623047
0.4725506776439182
0.4718640417990824
0.4713406005288929
0.4693978255128768
0.46846878049548313
0.46727519574997795
0.46713000191780674
0.46549148682866087
0.4644874592887787
0.4636781791827778
0.46296094953857814
0.46257393574597055
0.4616353807979495
0.46151640380252734
0.4612829138956415
0.4607461782773228
0.4600991018748249
0.4575494798412439
0.45697486241400187
0.45628590330684876
0.4558055333202446
0.45231230469301453
0.45077750772047337
0.4506107058527526
0.4504000446910093
0.44983592168541414
0.4493540863468163
0.4483226563440089
0.4476580114714671
0.4475023277464071
0.44729188732846314
0.4461192512115203
0.4450625294125359
0.4437728782254117
0.44282931290513644

==> data/ag6.csv <==
d,tau,mse
1,2345.4502153191315,0.746117010411294
2,707.6114366707372,0.7398373260465665
3,645.375604241912,0.64214028828853
4,393.6376355093527,0.6299537673775805
5,273.47030785713827,0.6091388842861167
6,229.2186760530172,0.60920102939297
7,149.63609802159522,0.6094123673275958
8,131.8713669014222,0.615455733316916
9,126.4444122623444,0.6093253489857259
10,99.32086454960675,0.6094287011465892
11,91.97225396143112,0.6207171573211274
12,90.57341434042874,0.6231192726818691
13,61.40242199097488,0.6427584954788118
14,56.80260564035056,0.6321245434344758
15,54.07267618790141,0.6313979447484268
16,43.45500330666204,0.6303623335144113
17,40.20766414311053,0.6300911123956496
18,37.63630529637489,0.637595877574594
19,33.8185486853946,0.6346699982802526
20,31.792483316344843,0.6353850287600923
21,29.429867487526728,0.6342553428590139
22,27.289834742175806,0.6409668942404747
23,23.574585896596727,0.6388236368774604
24,23.179809034909756,0.6399030474316139
25,20.50660544680695,0.6343409892799738
26,19.202043788434047,0.6350204723546529
27,18.232004633954872,0.6431557217477177
28,17.603061521777164,0.6429469375724152
29,17.53727841194948,0.643089716297152
30,17.260098361556178,0.6221779534305943
31,16.807444452935247,0.5919419710646405
32,16.368362059130668,0.5753127610721713
33,16.229609641195108,0.5698931073837128
34,15.39427425782224,0.5698407735734614
35,15.189611041532268,0.5569616644231941
36,14.644126419983472,0.5553035815472528
37,14.072719731587892,0.5557325575440886
38,13.901654578625788,0.5514686513036424
39,13.669033148307673,0.5514462781420342
40,13.28466965006178,0.5522649485076467
41,13.137155724826473,0.5522117102011261
42,12.476325811106994,0.55199763349289
43,12.408585944749664,0.5514851038205129
44,12.375991612203055,0.5585263811279234
45,11.672276701755884,0.5568540612873613
46,11.353280410602242,0.5569789621641116
47,11.23092056872572,0.5545182390154509
48,11.200467960038068,0.5546485812316478
49,11.025066980253918,0.5553711997052195
50,10.757120176272569,0.5539415219241735
51,10.457438305563839,0.5397690865326383
52,10.411829084235693,0.5390823948032909
53,10.320676182308862,0.538627771750097
54,10.298418654285348,0.5392661017379585
55,10.139592808617298,0.5421713211628064
56,9.967110048759356,0.5424010559203007
57,9.883812435944073,0.5424811038452737
58,9.428219748523807,0.5464325147331468
59,9.187848301246452,0.5479938813393509
60,9.145928393365157,0.5486074230392688
61,9.112061328238092,0.5480273798538777
62,9.006921797781075,0.544184183685046
63,8.951992632937305,0.547374005505163
64,8.917794038666532,0.5491906600560497
65,8.743973983581572,0.5388392674179961
66,8.632536095263273,0.5389013623622625
67,8.597630464345439,0.5354572185679425
68,8.427807118364367,0.5351113998339565
69,8.24617085812144,0.5330970762028193
70,8.221433896259581,0.5346966493373456
71,8.153696611866543,0.5373748311712917
72,8.107119735639648,0.5248202682419595
73,7.9208986754672015,0.5216451867087427
74,7.8637528401050085,0.5219670593943155
75,7.855715537854249,0.5252068566024026
76,7.848377813291067,0.5262334529069709
77,7.76994263502087,0.5282031951633814
78,7.718831697755645,0.5263802957590258
79,7.631297512555869,0.5275237874928613
80,7.500886193684109,0.5268421469869462
81,7.47941717776828,0.5273894793181795
82,7.440691034607272,0.529436933651535
83,7.3963706951646255,0.5294560904179911
84,7.338288534324219,0.5298279280788448
85,7.23266770822466,0.5287749960480999
86,7.23312231039557,0.5286274122603591
87,7.1453559750446445,0.5285993184220726
88,7.056864717055442,0.529148302701633
89,6.998741637043173,0.5312367021912492
90,6.958325101138886,0.5296179990169283
91,6.919438014815903,0.5289843193897665
92,6.827125614698977,0.5295470628983007
93,6.800426835782728,0.5315878020666707
94,6.719485238096217,0.5321478128736447
95,6.688042564164166,0.5321558808732445
96,6.635061721640201,0.5314000741780596
97,6.6059074339355375,0.5312442437038936
98,6.597631887862071,0.5330431697279471
99,6.589161696938549,0.5389062899068753
100,6.562658878739168,0.5403063900380162
101,6.561190557918292,0.5434380157955518
102,6.502331216725636,0.5452257414353712
103,6.378575940493101,0.5466990106106425
104,6.365250138154582,0.5470511609501276
105,6.323736439803225,0.5475551940305079
106,6.3172320648661024,0.5477281116427493
107,6.1969646336072985,0.5482910789668276
108,6.143045751342552,0.5483408098414492
109,6.112762336210635,0.5485483952663427
110,6.105900280650285,0.5481443453349678
111,6.099493575950107,0.546623449345704
112,6.000436957599339,0.5466012871085087
113,5.964935595139602,0.5473987795591353
114,5.949227902618333,0.5483672848617059
115,5.9140088768602075,0.5480076125909449
116,5.896885454521005,0.549691474105635
117,5.872124530780622,0.5499056782612253
118,5.846560151166235,0.5512871916954858
119,5.813323533668492,0.5519687706245856
120,5.7633550960914315,0.5514817212798413
121,5.740035291378681,0.5515913170084206
122,5.629324268053282,0.5516026608016914
123,5.615501637823259,0.5544232821134613
124,5.60233619649855,0.554600537097992
125,5.570497675334585,0.555412818848146
126,5.567544444660902,0.5555246376470462
127,5.549479311418383,0.5555925815666466
128,5.519404397816008,0.555319353826716
129,5.473376507871877,0.5545227713237663
130,5.464516224488583,0.5544679807892202
131,5.4600170777773736,0.5543946872868349
132,5.385512815197912,0.5545362308257262
133,5.386473931706774,0.5564673514003149
134,5.356686475282816,0.5566068900972808
135,5.295825482642882,0.5565097653792387
136,5.2938068003176895,0.5566084267444715
137,5.227806449156452,0.5576453695253409
138,5.220428910845482,0.5587337309231358
139,5.217205975288117,0.5587960385624223
140,5.174484170394543,0.5587582678050019
141,5.175622738867845,0.5582326977263238
142,5.153704345372901,0.5586957833293028
143,5.130472504238824,0.5595155084885466
144,5.096027643424983,0.5601967713279672
145,5.068389859929917,0.5600729420368522
146,5.024477788958893,0.5600721506120572
147,5.001044501751145,0.5615219795167562
148,4.988441938429663,0.56235459044145
149,4.9355789815956195,0.5624307869878852
150,4.920217203815243,0.5732343838453964
151,4.92025277881072,0.5728843628224997
152,4.916099338910633,0.5763528450093147
153,4.895108560080404,0.5763285104465307
154,4.88010456521978,0.5762728695936815
155,4.870229602489124,0.5751258202853032
156,4.835267963017105,0.5763617365245619
157,4.824511891833691,0.5764272312875734
158,4.8094100134068585,0.5771949567096739
159,4.696332251087772,0.5771930807079889
160,4.64215049767188,0.5768538337867476
161,4.6324888608060935,0.5761076056729195
162,4.623631067148934,0.5759934977829722
163,4.622548888879765,0.5758215609933167
164,4.57917110094669,0.5756178821793625
165,4.574142753971456,0.5754841041549112
166,4.555523535052496,0.575222708660579
167,4.535872550245382,0.5806893025955953
168,4.529103726246177,0.5809599341071249
169,4.501839158502399,0.5806902647114385
170,4.473015580697064,0.5806671721335995
171,4.444257825467237,0.5804278371564315
172,4.420436060530968,0.5797127223170928
173,4.416683799383878,0.5790373305528418
174,4.37153983432086,0.5791907059628605
175,4.323577031438831,0.5822128521026605
176,4.318142384863091,0.5813665738661261
177,4.2753127179607295,0.5822869187269686
178,4.265962724049104,0.5822742624302946
179,4.248454975465307,0.5812683853443791
180,4.231341461989496,0.5822486786689764
181,4.229294056228227,0.5822970408450163
182,4.20146149634099,0.5829315676967122
183,4.201148528375486,0.5856923666155668
184,4.16990837601749,0.5847018879709891
185,4.162536949859452,0.5849004683691036
186,4.146221457690378,0.584562551335894
187,4.097190819298056,0.5908438266620181
188,4.092559324633721,0.5909253060391267
189,4.0894968453923735,0.5920569730815861
190,4.085931971748867,0.5936956778349557
191,4.072490140972259,0.5921024650649046
192,4.064418470085191,0.5921493960513853
193,4.063506893084045,0.592508421722384
194,4.05197528992716,0.5919863768989447
195,4.036737241408974,0.5920469434421047
196,4.032381657693696,0.5908749714923782
197,4.009305430363567,0.593545393499894
198,3.983691739440478,0.5899639577785295
199,3.983802381720297,0.5911517842255803
200,3.9795505139500205,0.5911996308634894
201,3.953003867643987,0.5919679773846781
202,3.946457197593597,0.5904925557096605
203,3.935450502510916,0.589606220752356
204,3.9283115619601143,0.5939325200405023
205,3.9256428613154335,0.5939955554064682
206,3.9085125499931612,0.5954651018672148
207,3.8690407865228624,0.5953840569102222
208,3.8696349932830905,0.5957287680962474
209,3.8474325872772854,0.5958185752515548
210,3.843273452517046,0.595171324340908
211,3.82751403425382,0.5947547347536207
212,3.8244522467837196,0.5943677235479519
213,3.8170848072740244,0.5940665013530722
214,3.7928833663005075,0.5939640530289159
215,3.773732991972846,0.5941206253390934
216,3.7674204722817985,0.5939515779584527
217,3.7527921678210006,0.5943129062201121
218,3.7458208918806877,0.5960381309002247
219,3.743517793301047,0.595986507097144
220,3.7333602386477516,0.5959003842852622
221,3.726551646447019,0.5929783346664287
222,3.7265577476700726,0.5929368809295904
223,3.7084027505738066,0.5935561190847181
224,3.7055197702460605,0.5938185908528303
225,3.6861923442091538,0.5931448942796526
226,3.667100588009001,0.5931366896166477
227,3.6563096184599275,0.5929103538777195
228,3.645197547225433,0.5913703959460332
229,3.6352526168773975,0.5933688177785971
230,3.6296497222920294,0.5928036033626664
231,3.6224740536103055,0.5937458846764666
232,3.6225044915860654,0.5941729601135736
233,3.6125080519730233,0.5930204166350033
234,3.6088989495387542,0.5930305485503363
235,3.6060677557983496,0.5931592281919165
236,3.597575866090493,0.59146027220162
237,3.5944388240553,0.5903639673451603
238,3.5857245938055864,0.591315631968035
239,3.5794090194170285,0.5917455113206013
240,3.5728930766004536,0.5909864062121565
241,3.557886166148159,0.590850203703985
242,3.540699481912136,0.5909571043409735
243,3.534914503547941,0.5994403751149743
244,3.5296605386956834,0.6032582025121855
245,3.503863724483799,0.6040765317299008
246,3.503045489855254,0.6039172509250305
247,3.5003463543448463,0.6054071385296813
248,3.4860191724782803,0.6058152299613223
249,3.4528040203969423,0.6058372619371378
250,3.44382975931477,0.6057293313294076
251,3.4433691821680816,0.606112439139862
252,3.4437222875469877,0.605568632442027
253,3.437629249549281,0.6046292061898422
254,3.430507759666628,0.6059738995996206
255,3.424443372765451,0.6064643619992661
256,3.417748511170147,0.606785243861622
257,3.4102298048408004,0.6068271430602192
258,3.3903822055658606,0.6058998046821802
259,3.3874085706793315,0.6039103971006963
260,3.3817314348406216,0.6037759806845446
261,3.3736432841960773,0.6038585927756288
262,3.3699249973577508,0.6055795046554915
263,3.37021579988164,0.6054052389223218
264,3.367390316127062,0.6055906783514082
265,3.3637237142507312,0.6059029902490001
266,3.343402403887782,0.6039274299089786
267,3.332533460407242,0.6040069706374802
268,3.3240056825981577,0.6019397293796841
269,3.317521656990868,0.6033687305332931
270,3.31070059854015,0.6042873381001455
271,3.310048317550008,0.6050471927999975
272,3.304505031140223,0.60602482889505
273,3.2995348636281725,0.606068859358324
274,3.294721612907704,0.6062420023987386
275,3.2956577624711456,0.6046638890371185
276,3.2942148968767313,0.6040541327250102
277,3.2852001670990765,0.6037985260104933
278,3.2832857847134376,0.6037640519880919
279,3.2814861918467146,0.6038932292758199
280,3.275717559253642,0.6056875962611078
281,3.274651268745012,0.6038557489686283
282,3.275214797494571,0.6036543819988409
283,3.2687711364005914,0.6055055654839423
284,3.260606506279781,0.6055127053051618
285,3.256679083058364,0.6058157898082861
286,3.2430080550664275,0.6092759499236459
287,3.2370912838402983,0.6071921106406756
288,3.232120612751818,0.6071402091023855
289,3.22075956940161,0.6067298870263415
290,3.2166794559934706,0.6056131292027314
291,3.214628396529092,0.6068312458091567
292,3.210710684230481,0.6073309002922385
293,3.2053291681895866,0.6072349100110039
294,3.179062622263944,0.6048218919642289
295,3.170593539288749,0.6052688443919888
296,3.169414595296618,0.6062677714790592
297,3.166989141223465,0.6064837145280413
298,3.1632979131771775,0.608687557690686
299,3.1427973644487537,0.6088639409038702
300,3.13312015394606,0.6078909356056225
301,3.1334354090321463,0.6079564591700035
302,3.130991494163873,0.6079150564226912
303,3.1281984330789054,0.6075539442141351
304,3.123388416179412,0.6077972872472298
305,3.1130559128577078,0.6078217105775371
306,3.1077817380715658,0.6068470191711114
307,3.092990040526201,0.606759800288962
308,3.0865283016690226,0.6069880742824485
309,3.0721835543287703,0.6070100105908929
310,3.064184688081555,0.6065212414933588
311,3.0558255075683944,0.6058543339925905
312,3.055040468965978,0.6060938837004486
313,3.055533594007245,0.605757923757205
314,3.0557336450571295,0.6055410306767893
315,3.0541818550585096,0.6071233242465829
316,3.043694999270988,0.6084028776648065
317,3.037214668900585,0.6086071379928746
318,3.036905665886724,0.6084194337012523
319,3.02857186311173,0.6084347097496907
320,3.0074219754964053,0.6082278026851897
321,3.0052080555594625,0.6092618370894503
322,3.0045161922317947,0.609084581767487
323,3.003093791783744,0.6085116459415265
324,2.9966105882071536,0.6090628902034448
325,2.9936193932515467,0.6104812044528651
326,2.9920429383526717,0.6116834662335039
327,2.9817523380598403,0.6102978689536438
328,2.977646092368358,0.6103593733400724
329,2.9748681891253157,0.6103812382227368
330,2.947248876066578,0.6104479513339653
331,2.945238002016767,0.6104926345285258
332,2.9384413077316323,0.6103791958513005
333,2.936986674689406,0.6100776549261541
334,2.935548231066583,0.610807291940433
335,2.9361416650846555,0.6109970156296999
336,2.9193734954083634,0.6111709742499056
337,2.918309727228482,0.6110554165940957
338,2.9079791137868027,0.6095106015096345
339,2.903058974878424,0.6093282930605514
340,2.900515509970227,0.6092571960348037
341,2.8912612023282516,0.6100535620955038
342,2.887591888549377,0.6099810194807326
343,2.8813003790854292,0.6108834366627438
344,2.8763334988245246,0.6146983223716795
345,2.875145396966587,0.6139159623276463
346,2.867923278627805,0.614899081568184
347,2.868033162120974,0.6153417580691931
348,2.867810871927373,0.6163219496678295
349,2.8535398774552427,0.6166699290765475
350,2.848266648540714,0.6172374714428835
351,2.840195378971676,0.6193654331677677
352,2.838632210595801,0.6206787771617738
353,2.8359254131649427,0.6213977439856384
354,2.833125991334399,0.6197899382028906
355,2.83237908785933,0.6212758808610697
356,2.8321125840926724,0.621642415282526
357,2.8239938344990296,0.6210967135581923
358,2.824676024018262,0.6217872002375046
359,2.8215317047579633,0.6217545367141856
360,2.8142672463204392,0.6222141197669135
361,2.805008117596596,0.6224793132087291
362,2.803186690533185,0.6218735136697496
363,2.7856584017692274,0.6218573011167959
364,2.7845735841119055,0.6217553775873278
365,2.781981420811801,0.6217780367582327
366,2.779062644504355,0.6218048751547577
367,2.776926337180261,0.6217605951875086
368,2.7765000000576303,0.6208932045159459
369,2.7696835570518674,0.6207051572202064
370,2.769126645623254,0.6209546658022509
371,2.75994087424742,0.6223076691930479
372,2.757105925543878,0.6228419389274372
373,2.7566270007947327,0.6231588843929624
374,2.7418307401745037,0.6232701633494061
375,2.7427447309235093,0.6249672245712912
376,2.738942033781968,0.6249593752687447
377,2.7393259288933245,0.6253535824164508
378,2.736689619161154,0.6249610729026529
379,2.7310932918578104,0.6251933587801994
380,2.72912302277443,0.6245820161865955
381,2.724012138738431,0.6245868302882832
382,2.723429186464236,0.6246248395402858
383,2.7207306474336876,0.6250568135352886
384,2.71666015858679,0.6250493874638552
385,2.7165274127598824,0.6252661657910487
386,2.707089081242601,0.625777511750576
387,2.7018802147764776,0.6257935503306373
388,2.7019059951114057,0.6254691768538678
389,2.7026263158512305,0.626165136818603
390,2.690761660673489,0.6273878598146353
391,2.691407430006308,0.6305994025516194
392,2.6841476387950363,0.6306765756728341
393,2.6844644584342263,0.6306581518649408
394,2.678147206223168,0.6298445705040089
395,2.673614158327249,0.6298497991952494
396,2.6672633882429664,0.6298045881757085
397,2.662819424230885,0.6299851353368183
398,2.6631833016063444,0.6286635784626847
399,2.6639059781928482,0.6280599842520092
400,2.6614320969068648,0.6272480893331651
401,2.6617819681719013,0.6275347814299971
402,2.6617689655526307,0.6277061897980403
403,2.6612039048282705,0.6278782757783883
404,2.652762709950253,0.625530224716386
405,2.646462466751392,0.6257563463237595
406,2.6454121086966786,0.6252849069038893
407,2.638672294896026,0.6265482737774952
408,2.627174020880127,0.6255422471079375
409,2.619343589981863,0.624717227773683
410,2.6175411390297554,0.6240844043046109
411,2.6142533727190176,0.6250206652080048
412,2.612228042839402,0.626370251578204
413,2.609676198151103,0.6270832015584283
414,2.6092258791906735,0.6281779760204872
415,2.6083407066616555,0.6310428686529126
416,2.608628868779851,0.631502514496504
417,2.607220813096851,0.6312148782760996
418,2.6053455804458285,0.6315970673660383
419,2.603624818214462,0.632679083056288
420,2.6024533917464456,0.6335057698373652
421,2.5946362128460363,0.6323515175335631
422,2.5854570164176125,0.6368858618646865
423,2.584638730380503,0.6369624047229879
424,2.5853603524033666,0.636946485662561
425,2.583988708227442,0.636284809863044
426,2.5809953121237985,0.6360880273251391
427,2.5748293281843173,0.636093728923018
428,2.5745539457102122,0.6358405206428145
429,2.5714364448363103,0.6374066752100214
430,2.571408154217395,0.6332475952947305
431,2.568194955416417,0.6354726834543711
432,2.566183415492594,0.635298078683368
433,2.563836388932661,0.6353337272168934
434,2.5608246034322835,0.6336168156378764
435,2.5613644540955076,0.633744894606799
436,2.5525165175848565,0.6341944842336551
437,2.5516381938568573,0.634159207987178
438,2.5498786911973204,0.6341481910046071
439,2.549015127683482,0.6336326553412828
440,2.5459977820381807,0.6323721209877133
441,2.5447121845211633,0.6326420421883251
442,2.539643242267961,0.6334840678486863
443,2.5397311790354924,0.633323554954853
444,2.534334316876415,0.630742509369374
445,2.534967222851627,0.6310070799782899
446,2.5241809992349564,0.6325110024964055
447,2.52478582241198,0.6324705515362156
448,2.5240284789073937,0.6341621800401843
449,2.522205410424521,0.6332149243848179
450,2.516889932307416,0.6323963964313546
451,2.5174510114479216,0.6323957228451038
452,2.5178181723629987,0.6322263502350869
453,2.509710957507012,0.6294114490008107
454,2.5084308358320597,0.6298585256615131
455,2.507590899341749,0.6298976224955924
456,2.506849078873584,0.6270508310142135
457,2.5057838392008493,0.6286375526928489
458,2.504867054313363,0.6291737082289733
459,2.5043527125514733,0.629810543082962
460,2.5022316463591068,0.6293182826816793
461,2.497128340670347,0.6292212898823695
462,2.4967063358548653,0.6285987857642272
463,2.4972218592155246,0.6313403726840734
464,2.495310626506876,0.631926736171457
465,2.495267211624889,0.6341290000745938
466,2.490827884311469,0.6318131188972592
467,2.4878849470558997,0.631769491423563
468,2.4849035401494426,0.6314860456600548
469,2.481413494102021,0.6348326791283238
470,2.481857938975434,0.6348573155236794
471,2.481734180983626,0.6326882508389785
472,2.481614595251293,0.6333883492455099
473,2.480394287166333,0.6337632483158216
474,2.4697801333432317,0.6336461429804485
475,2.470154731684213,0.6341674309746826
476,2.47020867200382,0.6336250416628391
477,2.4685523082529843,0.6336151361792162
478,2.467485188970606,0.6315263243019898
479,2.4613635823887705,0.6325205661620495
480,2.4588721882624953,0.6326942278129118
481,2.455457632647289,0.6325069586249541
482,2.4557465865333166,0.6325021891259149
483,2.450791469918196,0.6325029387387837
484,2.4480796790948327,0.6325249036593782
485,2.4460564343755467,0.6321594827722703
486,2.444359561106997,0.6316542152826927
487,2.443811265795401,0.6322387726147496
488,2.4413584014610215,0.6321782579666568
489,2.441738804635746,0.6323365453409755
490,2.4417243270689344,0.6327611332949813
491,2.4406662232117826,0.632528986341977
492,2.439232070805828,0.6348223464961692
493,2.4313104245017136,0.6339950152372675
494,2.4301427149903843,0.634571502379019
495,2.42859108823924,0.6342988751568513
496,2.427748616385137,0.6349994394961738
497,2.416803322846705,0.6353611085847736
498,2.412473388362494,0.6358782149727168
499,2.412692705327835,0.6353992549212996
500,2.4127667847635106,0.6389835746274133
501,2.411671909421523,0.638841834929775
502,2.4108513775403724,0.6385961157641001
503,2.408224247922678,0.6384052667088714
504,2.406810106168332,0.6369654892905457
505,2.407066744478917,0.6373072069044909
506,2.40714404749178,0.6402574677875362
507,2.4040780119159524,0.6412098892504757
508,2.4014026713791785,0.6405958157300071
509,2.3979850040127677,0.6408619736398337
510,2.3956991839464634,0.6408144670239853
511,2.395449813392142,0.6411731049483249
512,2.3919508227587154,0.6408744875809176

==> data/brazilian.csv <==
type,tau,mse
1,1.9999982253216642,0.02121048050960909
1,1.9999839689071774,0.02148727892170693
1,1.9999262930140296,0.02241120912704765
1,1.9997660063290918,0.021529168687734572
1,1.999154732517019,0.0217001191552046
1,1.9977111483733425,0.023027450772865103
1,1.994620326338706,0.024734607792300606
1,1.9900489306730296,0.026103122722903792
1,1.9844041524189082,0.027430839461008893
1,1.9737771843705285,0.029149646803081387
1,1.9618956501420182,0.031317483603012945
1,1.9609898648389343,0.03217663848769372
1,1.9500054756127398,0.03272152789136071
1,1.9399269036452989,0.03369490060296548
1,1.932850641115818,0.034350244433739935
1,1.9286640274899154,0.034480973047441306
1,1.9295554872780531,0.03455328179167751
1,1.9317597809502367,0.03460631914151638
1,1.9287748164231435,0.03468733356166338
1,1.9279577249733806,0.03449569598797104
1,1.9288116454222626,0.03456693407079889
1,1.9330652269490314,0.03467218864842053
1,1.9359878681776355,0.03476162160647112
1,1.9417313198722048,0.03477912842585333
1,1.94997074838363,0.0348359784379588
1,1.962875690969985,0.034864507656545383
1,1.9684714657228426,0.03488282349383997
1,1.969297414235188,0.03486316277049978
1,1.9719956263636391,0.03484814326718239
1,1.9753881324289433,0.0348852870186798
1,1.976018648779831,0.0347486682159437
1,1.9760318524396812,0.034568922599278594
1,1.9764180210180144,0.03458533382284295
1,1.976863118572061,0.03458017763402936
1,1.9776087104733933,0.03458466355195127
2,1.9999998807917105,0.06623793957186211
2,2.000000000001,0.044865171931144025
2,1.9999999403963553,0.04203090821179927
2,1.9999998807917105,0.04135824330288972
2,1.9999998807917105,0.039724591564780844
2,1.9942156269903462,0.03814531859332779
2,1.9834213644649135,0.036749770954701305
2,1.974110244547531,0.03684111027094452
2,1.963368414771013,0.036450375015274435
2,1.954843633497581,0.0368038084932452
2,1.9475842357263542,0.0364872284846516
2,1.9398495944056284,0.03647810948896749
2,1.9303955726936863,0.036325693157592626
2,1.924270592189852,0.03627264734243055
2,1.9206600646299976,0.036233288398893705
2,1.9156155671507824,0.03642109255426139
2,1.9097486894171003,0.03643511417166057
2,1.904806576043191,0.036453661475888986
2,1.902051610280483,0.03639145435865503
2,1.8953541400619756,0.036216662586578574
2,1.8891218924006699,0.03630326456927377
2,1.885130914370256,0.03624321437302863
2,1.8829129166116123,0.036138667299646175
2,1.8794445920253593,0.03603421782770302
2,1.8759491890382345,0.03589531333064471
2,1.8732754860911804,0.03586049991053049
2,1.8722931421025504,0.03587753165407087
2,1.8693732187253624,0.03572483862543375
2,1.864050294465669,0.03562857450498999
2,1.8595039875800001,0.035456300970267016
2,1.8552381164087752,0.035556014504495796
2,1.852559204342514,0.035350545366010684
2,1.851282965595694,0.03533059351438212
2,1.8498506947541384,0.03522373774482945
2,1.8465031400535719,0.03518706611642048
3,1.9999977499741475,0.020828676849661748
3,1.9999797503434829,0.02135052259824122
3,1.9999011892973475,0.02189627467684977
3,1.9997137336924942,0.0213909941842823
3,1.9988574846451315,0.021927340392989932
3,1.996756223166157,0.024359049924424604
3,1.9936947423459244,0.02509773289630628
3,1.9904735248807266,0.026187213616147363
3,1.98345948148899,0.027561203579793317
3,1.9762767519118947,0.028577324133170424
3,1.9671084248434416,0.030729680333983662
3,1.9590562583440008,0.03150291728982274
3,1.9498944458228995,0.03259919433214963
3,1.9401231619401222,0.03358424880320178
3,1.9312097888528488,0.0342857691395253
3,1.9237305205953161,0.034262501004068364
3,1.9171309702704347,0.03434072959316723
3,1.9234889161371163,0.03440110525460596
3,1.9209744338079828,0.03446360103114387
3,1.9256457910938976,0.03453009950306098
3,1.9308844699139067,0.034620337745238546
3,1.9327635686912799,0.034638800401773064
3,1.932836186077523,0.03466948132703101
3,1.9318378656487487,0.034694558778155485
3,1.9360418053250987,0.03471933060427183
3,1.9400183578678516,0.03473922912280685
3,1.9429763225676349,0.0346873321436621
3,1.9471909217225445,0.03464016424920178
3,1.9501883990554068,0.034624433777255874
3,1.953487587524567,0.03464365447170192
3,1.9555688567413612,0.03467530043101387
3,1.9550914063525318,0.03459028867432604
3,1.9544847689648577,0.034543691271501406
3,1.954898624813792,0.034552910330453435
3,1.9551311420117143,0.03442272488429517
4,1.9999999403963553,0.03162439515901667
4,1.9999998807917105,0.03304602965510261
4,1.9999998928622917,0.033210959005949246
4,1.9922089123018782,0.033118593529796785
4,1.9727260832233475,0.03348994332925866
4,1.95814660018317,0.03376893595315582
4,1.948440183144085,0.03397356923199512
4,1.9388059586790982,0.03381200231921033
4,1.9329161131411128,0.03386697345454094
4,1.9275344365103484,0.033921310781627884
4,1.9210865251402591,0.03402028290571142
4,1.9099904637955298,0.03407662705249035
4,1.904108195519816,0.03407032823252913
4,1.8993229058300733,0.03407362052703062
4,1.8951714781125768,0.03400665227961238
4,1.8920695614824188,0.03395010700530455
4,1.8888968563638517,0.033807410765087864
4,1.8864764310694968,0.03375349924485902
4,1.8849029719259058,0.033767395983038156
4,1.8832450880133464,0.033768800449765914
4,1.878896722902413,0.03378499354268927
4,1.8761875245320478,0.033808438098203546
4,1.8749537788635782,0.0338558143019354
4,1.8735083715469196,0.033909863817076134
4,1.8718847605437288,0.033984324823518944
4,1.8701212915049747,0.03399575531167858
4,1.8685878619302012,0.03397711574844252
4,1.8624446522822289,0.033994471399517376
4,1.8586689919761603,0.03389120032136079
4,1.8556176313263317,0.033971226760979426
4,1.854175349213784,0.033868635161549705
4,1.854090568666278,0.03390970584208045
4,1.8537547430572776,0.03391085265892935
4,1.854251739796826,0.03391531043324101
4,1.852347456606418,0.03392615011506544

==> data/diabetes.csv <==
type,tau,mse
1,1.6630058048721057,0.7146717439138836
1,1.6188261254673775,0.7059588500748759
1,1.54516093894379,0.6986641221029963
1,1.5307879306865317,0.6928994806017064
1,1.59835428714852,0.6926462883810585
1,1.7219882394477144,0.6889144938091956
1,1.8420595280039842,0.6939807410331847
1,1.8452668087765636,0.6930359443034319
1,1.847371593401207,0.7059025303989116
1,1.8449477618116839,0.724123640070001
1,1.863095174076958,0.7292659909103458
1,1.9444034713491023,0.732144803089813
1,1.9436441378786549,0.7356935986068046
1,1.9483852917690423,0.7414683792225497
1,1.9501246684917266,0.7561053173969852
1,1.9562929662092499,0.7637982954214187
1,1.9657020184627148,0.7672345351219271
1,1.9737853105845657,0.7657865217857585
1,1.9750217919811628,0.7695848111066798
1,1.9753621182211207,0.7742816280397488
1,1.9750623533394223,0.7783030403933947
1,1.9752661257872257,0.7808703537073559
1,1.976373414736022,0.7758451137916311
1,1.9786014148335633,0.7776376146751541
1,1.9814717620207265,0.7763291721755066
1,1.985682035431523,0.7773426770751094
1,1.9892055148191337,0.7807839968168101
1,1.9919663549845072,0.7835067267577334
1,1.9927020078267172,0.788461410652777
1,1.9937068594573613,0.7935157091727484
1,1.9944542721816447,0.7969240338694374
1,1.9950717088830494,0.7895650866441732
1,1.9961102345338786,0.7877914522637984
1,1.9972353056166714,0.7942629924461291
1,1.9988277791864903,0.8008772483185188
2,2.000000000001,0.8458891622971612
2,1.9999998807917105,0.8031216365184052
2,2.000000000001,0.791754212312626
2,2.000000000001,0.8035357308806839
2,1.9592410599819297,0.7654698876170616
2,1.9156802561968964,0.7346359162554681
2,1.8756065165458076,0.7519104302684895
2,1.8439228309679003,0.7505297580561683
2,1.816351596638703,0.7619193104295999
2,1.798381523917432,0.7261601988464106
2,1.7878630888927465,0.7312342311830231
2,1.7765519711178364,0.7386526884849144
2,1.7601716349373446,0.7528816282515416
2,1.7467412520617533,0.7535787791897517
2,1.739228428586821,0.7563268468687373
2,1.7382778151945422,0.7631748484080106
2,1.7294725649129667,0.7549175506535539
2,1.7195938004701685,0.7442667541053563
2,1.7179128217759048,0.7479302494063271
2,1.71212231979323,0.7516932163154129
2,1.7116901071530095,0.7468503446584122
2,1.7087801420260655,0.7394132331294768
2,1.7077855468140883,0.7368749682866638
2,1.7053036753558912,0.7429748001482299
2,1.7047770385279197,0.7415695697088805
2,1.7033931724158566,0.72507788182035
2,1.7023186884427775,0.7247812900678477
2,1.702970717943718,0.7187751349672972
2,1.6998552533999578,0.7220720849199718
2,1.6934724553030562,0.7247526390832171
2,1.6893211863119308,0.7219223346085876
2,1.6858698269602992,0.7314632523132971
2,1.6843831918100887,0.7241286038221832
2,1.6843000972757847,0.723400160373752
2,1.6835872999723551,0.7137490572025388
3,1.6792425088679752,0.7156805455995657
3,1.6400571485841335,0.7057216039235475
3,1.5740320942703327,0.6963506014600186
3,1.5508134482187688,0.6899375019478181
3,1.563114315304005,0.687938452657032
3,1.6450575076998624,0.6872233699151038
3,1.7488748390634146,0.6940639077864141
3,1.8312182387948002,0.6858590383126028
3,1.8239109373239724,0.6866605046092679
3,1.8095861125310522,0.6975495353777488
3,1.8191970214771147,0.7034626651065388
3,1.8466313551969442,0.7070053180249029
3,1.8939706921935693,0.7101673385726243
3,1.9177976580022449,0.7194732419842825
3,1.9221688590321613,0.7216672872758573
3,1.9268199877055217,0.7258147189168416
3,1.9355525744678639,0.7341312538758326
3,1.9400775051729824,0.7472946097893802
3,1.9491717646237798,0.7514745407534222
3,1.952970820211493,0.750176514634118
3,1.954344386588536,0.7488859266093695
3,1.9564507286853363,0.747772796061679
3,1.956543380850348,0.7487828501290766
3,1.9574089884086265,0.7519087100451071
3,1.9564724039335146,0.7565585280377719
3,1.956794101893095,0.7576368164312342
3,1.9581667781265093,0.7641215321086148
3,1.9608350340657348,0.7640134800862977
3,1.965045882748341,0.7582473947609426
3,1.9708882579815257,0.7510886482936143
3,1.9772045728277265,0.7651252355175908
3,1.9799299891689557,0.7635782267927234
3,1.9825476751773645,0.7669550604603993
3,1.9830667166946556,0.768266741124588
3,1.9841880884957557,0.7698006490866788
4,2.0000003631020786,0.7426675665083949
4,2.000000130313441,0.748882496212477
4,1.9928930320323837,0.7413089461109436
4,1.9555670509048313,0.7348838605694006
4,1.9021071987087348,0.738753946325929
4,1.8635593221266733,0.7427678690367299
4,1.8332807529404118,0.7334641500633258
4,1.8179844169201347,0.7257161382011451
4,1.80280230842129,0.730248318251896
4,1.7925040914211303,0.7207296393619059
4,1.7896719364552365,0.7133363323307014
4,1.7755231776293174,0.7047987226761468
4,1.7620065866523378,0.7067130546596043
4,1.7508849982524761,0.7079518979375956
4,1.7494619492619075,0.7081828944415063
4,1.746900056735344,0.7097211848481852
4,1.74659982057665,0.7116395298662717
4,1.7464002303633523,0.7073343441491504
4,1.7495868207724625,0.7058928457450352
4,1.7521437672941842,0.7054983285098038
4,1.753847657336841,0.7068816211232902
4,1.754479399018942,0.706750173955323
4,1.7557369597179553,0.7062543956255334
4,1.757792861785977,0.7050234110325356
4,1.760895188275676,0.7063971692095855
4,1.7573881141354484,0.7083255578938787
4,1.7535969250332681,0.7067046696524658
4,1.745509734237313,0.7068401457935356
4,1.7358999423452282,0.7054822026930732
4,1.7302053298853164,0.706137667069561
4,1.7256828973087397,0.7072248546092079
4,1.7222017103574287,0.7094719573699468
4,1.7193923093905052,0.7097556842917592
4,1.7184996811943902,0.7043881847196016
4,1.7175515704459303,0.7004734879422225

==> data/fifa.csv <==
type,tau,mse
1.0,1.939224603660687,0.2796320769920549
1.0,1.944744309661395,0.2811022785673508
1.0,1.9468983419915742,0.2866280224216142
1.0,1.9454007544375331,0.2860984574314601
1.0,1.941261977576813,0.28205218630244716
1.0,1.9355125540505733,0.2829846650780344
1.0,1.9289629902699736,0.2819726007371468
1.0,1.9222776471438692,0.281322780099653
1.0,1.9160069353881672,0.2762239939725895
1.0,1.910609741591255,0.2749091425234851
1.0,1.9064511949865477,0.2765057479105423
1.0,1.898573048447155,0.279286386634436
1.0,1.8823084732415578,0.2782133863233814
1.0,1.8653359059207646,0.2777547926208295
1.0,1.8478279900386396,0.2784215815517002
1.0,1.8300168480733667,0.2786938285787046
1.0,1.8130999005362702,0.27926397468839453
1.0,1.7972904876256384,0.2797034842620615
1.0,1.7817604285063302,0.27961926251219427
1.0,1.7666471698826143,0.2793584568128032
1.0,1.7539879667801643,0.2786624262696066
1.0,1.743547598296726,0.27815192463260646
1.0,1.7347675144115127,0.2781724053406566
1.0,1.7384806747166694,0.27595044703911126
1.0,1.760932112837361,0.27355046431810415
1.0,1.7503740077800785,0.27221241750516995
1.0,1.7402737372243045,0.27574484266871396
1.0,1.7306113021958802,0.27762500850533806
1.0,1.7213641453439867,0.2769218356933761
1.0,1.712521144851999,0.2762754724563561
1.0,1.7025575690624128,0.2759411270015876
1.0,1.6924523011940196,0.27605410931106344
1.0,1.6839218568235803,0.2756437079297432
1.0,1.6854435083403927,0.27583791093179383
1.0,1.6825171548689057,0.275870533644712
2.0,1.9999999734796619,0.4324725660323366
2.0,2.000000000001,0.4055896207288316
2.0,2.000000000001,0.4106067582471542
2.0,2.000000000001,0.39635718457410174
2.0,1.9186380807104864,0.3789731082187893
2.0,1.8283430289615046,0.35316587085736834
2.0,1.7604405773779865,0.37451335553363524
2.0,1.7100365664529,0.3739594350986816
2.0,1.6741448117513005,0.36816660792804823
2.0,1.6460732850910802,0.3672603319597647
2.0,1.6239834890548617,0.35512584734575753
2.0,1.606758728229946,0.35567061806911493
2.0,1.5867590879257147,0.3515538414837509
2.0,1.573165305987789,0.34608190397275473
2.0,1.565428801344105,0.34654808928911457
2.0,1.5589879473568355,0.34440691141766666
2.0,1.5509961873669356,0.3487732691826541
2.0,1.5461587085005406,0.34654592262406936
2.0,1.542622120291055,0.34916666225931614
2.0,1.5397305081299135,0.34773170456828006
2.0,1.5370304777233867,0.35011325445789493
2.0,1.5346645420634901,0.3470729534270323
2.0,1.5337252011090456,0.3448893686862226
2.0,1.5326903941730265,0.3422193483805872
2.0,1.5316191965844619,0.3425112215169434
2.0,1.5305193603951113,0.34099603450975846
2.0,1.5303499665210873,0.3421723653619137
2.0,1.5292123150532444,0.33740076657844403
2.0,1.528178329707129,0.3356056443574449
2.0,1.5289235849032576,0.33385408971732666
2.0,1.528818814865394,0.3329760263209472
2.0,1.5295651111215358,0.33229810275395205
2.0,1.5312382476982325,0.33370548461953076
2.0,1.532256694785448,0.3352834884194336
2.0,1.5344741778604418,0.3354072532803318
3.0,1.9397389265033933,0.2801149907989685
3.0,1.9454388957940951,0.2833850867148116
3.0,1.9478360986540912,0.28507646117370694
3.0,1.9466864748255766,0.2848895092053548
3.0,1.9429920338964548,0.28173860253126615
3.0,1.9377704534975035,0.28323749631189
3.0,1.931834037867159,0.282086339332571
3.0,1.9258416150471316,0.28199914358139705
3.0,1.920326747080719,0.2793661887479347
3.0,1.9157176155246285,0.2783964987899697
3.0,1.9123376318654863,0.27893563555446543
3.0,1.901415989920391,0.280330435205426
3.0,1.8857499795871522,0.27873742193072565
3.0,1.8694004959244208,0.27824964395043
3.0,1.8524988673618275,0.27848834389827937
3.0,1.835160105589048,0.2790741357748199
3.0,1.8175465016291608,0.27968305895667445
3.0,1.8008337512168509,0.2801070433788862
3.0,1.7849605873868706,0.2791816018340948
3.0,1.769268977863244,0.27864100890832677
3.0,1.7539959321532144,0.2786088674860977
3.0,1.7396804521181324,0.27886526854630195
3.0,1.7422585325998068,0.2780193469767678
3.0,1.760199489488595,0.2776519426062827
3.0,1.7591921282037033,0.27482455451567356
3.0,1.7548976280259214,0.27340017330991145
3.0,1.7454445022989709,0.2756092663250853
3.0,1.7363715106494293,0.2760311170041323
3.0,1.726710485675245,0.27518086604796416
3.0,1.7167038395199277,0.2744912672477888
3.0,1.706040304006272,0.2741055809610575
3.0,1.6959263377928306,0.27403809532761436
3.0,1.6884051946579295,0.2743093562492212
3.0,1.6799101630727382,0.27500026078465567
3.0,1.6728726338754885,0.2753386318565862
4.0,1.6591530490490043,0.34671341878697154
4.0,1.6315427021789073,0.3470809512222453
4.0,1.6126633163483306,0.34750312809097494
4.0,1.5993350568400049,0.34653111538711284
4.0,1.5900980000488216,0.34472352615151003
4.0,1.583562168789418,0.34245310564003584
4.0,1.5789609195763623,0.3415824798419817
4.0,1.5744521650326928,0.3399507451331047
4.0,1.5722089216296735,0.338371353465978
4.0,1.5709178598244569,0.33767323026967844
4.0,1.5704413263665542,0.3367637805012046
4.0,1.5702088471484474,0.33631533987572754
4.0,1.5700315274893457,0.3348788416570669
4.0,1.570651451822663,0.33361655540400936
4.0,1.5716583805200366,0.3326910873986986
4.0,1.5730714453354964,0.3315025039535921
4.0,1.57472655583597,0.33021457589718756
4.0,1.576051889794723,0.3303120450478351
4.0,1.577485191240695,0.3299619300889088
4.0,1.5792296844685658,0.33014781700651186
4.0,1.5810264135273442,0.3303437061925568
4.0,1.5824390849366374,0.3305283388622611
4.0,1.5862051921634523,0.330583823462719
4.0,1.5881178809833298,0.3305834198198008
4.0,2.000000000001,0.3832761594715326
4.0,1.9536967685587685,0.36422352834738697
4.0,1.8584939123218662,0.3569184234694614
4.0,1.7899394430005557,0.3500670653993206
4.0,1.705237804519698,0.34639364748175216
4.0,1.5911909076440331,0.3310027309577678
4.0,1.5933000906782622,0.33142449350823916
4.0,1.5963015142378993,0.33156882538246923
4.0,1.5992962578348473,0.32947101750383173
4.0,1.6012894065673722,0.3291482235115697
4.0,1.6041360177564907,0.3288619224593995

==> data/kings-county.csv <==
type,tau,mse
1,1.9676103247922254,0.26994726969490795
1,1.9977141510678034,0.293281033350887
1,1.995669810763151,0.2861760326719193
1,1.9940715272659633,0.332062902838854
1,1.9891275224035312,0.3634957319359763
1,1.988971459735436,0.3997788309659016
1,1.984679450692841,0.3791766986211963
1,1.9818931474975623,0.3819174511092082
1,1.9787193357507074,0.3746622441993992
1,1.9727947753913868,0.3531895838474698
1,1.9732948740743268,0.3246488424437964
1,1.9761053094961023,0.32236672344828554
1,1.9767745687733822,0.3189933566276852
1,1.9771299765129198,0.31522996008775084
1,1.9778867493496202,0.3250731374956914
1,1.9800802839780707,0.3256430491101365
1,1.9819143346383503,0.3359973281558665
1,1.9859097257623912,0.33703659189988033
1,1.9900628195607022,0.3444003958646891
1,1.9930879291723553,0.34785201155812584
1,1.9940946343741255,0.3634519597869214
1,1.9945225507574025,0.36437768532697146
1,1.994557534669902,0.3608442682553136
1,1.9947125645176187,0.3590671963594065
1,1.9946789667773932,0.35590684658696603
1,1.994793963519226,0.35858501281548555
1,1.9950663467620084,0.3577079310755447
1,1.9953778241591809,0.3622949257231494
1,1.995914282629744,0.3655189392669742
1,1.9964900306851783,0.3685033081752531
1,1.9967104294796858,0.37543296133475207
1,1.9967718683852747,0.37677375107188726
1,1.9970126814739266,0.3823327288807381
1,1.9970678683804717,0.39060325241263727
1,1.9972414759961685,0.45282190814632395
2,2.000000000001,0.4371443175430022
2,1.9999999403963553,0.35168818741205776
2,1.9999999403963553,0.3310930637939498
2,2.000000000001,0.33411729964861153
2,1.9615203287615561,0.3166392208763919
2,1.9007592958965283,0.29658481137735027
2,1.8508981771242934,0.3022445005534056
2,1.8130743309717976,0.2892286683589878
2,1.783837628527061,0.2809356535351745
2,1.7594282494408033,0.2752387624777639
2,1.7399759909665464,0.2726955736331946
2,1.7239404044836253,0.2682196782665382
2,1.7045959975041514,0.2632898986755355
2,1.6884309271185958,0.26448035438835293
2,1.6793988742384036,0.25865960391115916
2,1.6717750920295331,0.25801036862862203
2,1.6622191458370292,0.2576748412857277
2,1.6551820493031115,0.2592491580056868
2,1.6508011992293323,0.25952304874806265
2,1.6472154795936615,0.25982794205262316
2,1.641625692935494,0.2594982242211518
2,1.637128907850499,0.2610163532276305
2,1.6341383440118324,0.261754652854826
2,1.6313302021815252,0.2617442369342217
2,1.6276688630045788,0.2612164328392312
2,1.6247100856111156,0.26041958518186115
2,1.6222351760481781,0.25983027650002816
2,1.618471389411321,0.2567626609180895
2,1.615651528197056,0.25928097253682564
2,1.6136334479335013,0.25853637176424343
2,1.611348764454255,0.2599287984937501
2,1.6092722148969045,0.2627502079544382
2,1.607389022237595,0.2656023949393934
2,1.6063028983853131,0.27132857468856714
2,1.6055718666035335,0.30466479321968576
3,1.970137938623661,0.2781685591484535
3,1.9917725854994992,0.2908164899739642
3,1.9720413650650028,0.3422008166584859
3,1.9636782811743398,0.3370902923581127
3,1.9793823670764048,0.3181700485646742
3,1.9746366863524532,0.3208729400599819
3,1.9679045836939844,0.330744559683163
3,1.963080700835824,0.32219489132096335
3,1.9541693714568704,0.30081439278541494
3,1.9507518404519522,0.29179496271827643
3,1.9453608173231753,0.2956287151693298
3,1.9416895869091464,0.2992568180810712
3,1.9394981177507022,0.29623841515984795
3,1.9457074503500376,0.2967513029470327
3,1.9490127541917481,0.2948016443274731
3,1.9532018770409847,0.29694517410662113
3,1.949786931957355,0.29400185986836946
3,1.9532223604770154,0.2987676592614822
3,1.9545283258397432,0.30142674797307206
3,1.9575848378065022,0.30796817622528294
3,1.962501356880939,0.3205735220776372
3,1.9692104340267056,0.32866691193435593
3,1.9770316104989756,0.32870175438165783
3,1.9825809091751803,0.33474713442541854
3,1.9839052209731076,0.3348965542669736
3,1.9846004457722244,0.33569569511953945
3,1.9857698264403767,0.33899567198026287
3,1.9861723003325302,0.3406905068607164
3,1.985769249558259,0.34268559786512454
3,1.9859157176972222,0.34139556263878185
3,1.985765634525083,0.3485882783159762
3,1.985900959781488,0.34995900509251093
3,1.9864899179779625,0.3510114564590069
3,1.987653103908445,0.3532773324075847
3,1.9892871239399097,0.3559204343117273
4,2.000000000001,0.27017382315245464
4,1.9331253728010565,0.26135246822269226
4,1.8574168318021345,0.26091779838752727
4,1.804422362168241,0.2575135303841347
4,1.7417587984426055,0.2541165121518166
4,1.707387802688315,0.25057920029863673
4,1.6842002795777653,0.24845169275813703
4,1.6678396601297119,0.24746730096367306
4,1.657057102732771,0.24704586522310015
4,1.648519553422098,0.2468785932219519
4,1.6428955135738317,0.24575962310306385
4,1.6388705440118574,0.24534314953543104
4,1.6326191795311893,0.24506204594016037
4,1.6299598419581778,0.24380380042333802
4,1.6273685090443846,0.24343516764686207
4,1.626678121842217,0.2426066295275915
4,1.6269540507161477,0.24307472812148148
4,1.6264429091148824,0.24197112887714392
4,1.625171255263746,0.2416885805988013
4,1.624446210862937,0.24250274477739237
4,1.6240950888381689,0.2428609425615856
4,1.6229141527529705,0.24406401666692573
4,1.622776095522359,0.24389416381783147
4,1.622920783253414,0.2441234113903073
4,1.623692988357259,0.2435847697664525
4,1.6250294499243905,0.24325133153021164
4,1.6261648744913335,0.24301154983527332
4,1.6293129853462853,0.24252525505650577
4,1.630467093756134,0.241860225045758
4,1.6314500222596087,0.24191744495301587
4,1.6324428112289568,0.24245598274213367
4,1.6341257262085123,0.24235905784456158
4,1.6362363811012848,0.24360628588326283
4,1.6379154348058502,0.24615663556971112
4,1.6389091593290335,0.2655479944992119

==> data/mnist-005.csv <==
d,eig,mse,taud
0,0.9984526306703453,0.9935499083240558,302.98712052861686
1,0.9966994385809168,0.9902647275314651,257.38501260127055
2,0.9961145176384768,0.9900288818484227,151.9008935038826
3,0.9934156743064875,0.965876040822427,98.96714422324082
4,0.9898922280261517,0.8065648439982844,78.15113493100215
5,0.9871974552653425,0.7957766745431744,67.96933699292279
6,0.9852766672983366,0.794452809780133,43.18085912519998
7,0.9768103441632,0.7129736796692697,34.40744929727284
8,0.9708803604466143,0.6787293218674598,23.662816890044567
9,0.9576061382977461,0.6362968623587557,20.220978331773864
10,0.9503437743937602,0.5597634457540591,17.447040830021955
11,0.9423849125168123,0.5475987237072747,15.913602600072345
12,0.9367698250630706,0.49977167838426934,13.406790174606313
13,0.92481528408398,0.49759229116605497,12.494656446856824
14,0.919229098422545,0.49767224817559097,12.0931951721561
15,0.916468531104831,0.4770517854396328,11.495429337941413
16,0.9120190324705344,0.46052295762075035,10.543616078250107
17,0.9039075318605332,0.4564801129699524,9.769217626390612
18,0.8961003761075087,0.45601997974693054,8.837370661411843
19,0.8848632185837713,0.4393592788034536,8.190925055763456
20,0.8754897176045587,0.42387969058893926,7.9268180285224235
21,0.8711344467746684,0.39202325499706336,7.819275033352502
22,0.8691987458427952,0.392069277468652,7.333725806270767
23,0.860185961348062,0.3921233812291053,6.6804977270330115
24,0.8459624882214611,0.37808872461514687,6.344539957980858
25,0.8373688145713452,0.37266254937008914,6.236914802033893
26,0.8342791519713507,0.3676095599357779,5.929637452221494
27,0.8251741861978873,0.3675466307123705,5.69169976168316
28,0.8173559450130652,0.36638741593331836,5.538336848816217
29,0.8118504761710701,0.36506134054938766,5.403034997010588
30,0.8066818637787379,0.36486620687173327,5.162371445429282
31,0.7969708305045603,0.36290882665266405,4.96857703941968
32,0.7883567128610501,0.3619504126400783,4.852814696534676
33,0.7827299065297735,0.36116035096846033,4.701791195673348
34,0.7750274703982871,0.36052050695779136,4.559318032925195
35,0.7672265649143365,0.35943744516587683,4.5625675239792125
36,0.7670543357102029,0.35934696842189673,4.433463729515307
37,0.7594603327812399,0.35932130463195955,4.2129910989179935
38,0.7455784788526906,0.35899622407432874,4.185852641416633
39,0.743399081824964,0.3564395175046055,4.076287769403798
40,0.7355414640380716,0.35371991660877455,4.072756539823701
41,0.7348619061952874,0.3469977831394831,3.9865364728701196
42,0.7282050857764476,0.34702946675764307,3.832960902809358
43,0.7158743973414416,0.3464768246958455,3.7184696294330077
44,0.7058030263736113,0.34330669585759716,3.6730872101455003
45,0.7012954354616909,0.3419197196341752,3.6391360603792413
46,0.6976993187198626,0.3379493234016014,3.602396680618327
47,0.6937571088756102,0.3361842160286074,3.5498895448468097
48,0.6881883577705967,0.33622801767070365,3.501887758285181
49,0.6828717870276919,0.33429599180898384,3.408340973183749
50,0.6725640822763955,0.3343584022096371,3.355464909620011
51,0.6661685562030741,0.3334151543428471,3.3484364911652307
52,0.6647575614594406,0.32976598598963025,3.2955063834691036
53,0.658051646255721,0.3298859422307894,3.2607679699337813
54,0.6532796101145051,0.32993948588402155,3.2324156934985133
55,0.6491652417785593,0.3285688028839374,3.1886608223449504
56,0.6430041330826589,0.32679121265165195,3.1321668431379948
57,0.6349397061975505,0.3268742027961067,3.12852937812607
58,0.6337423289256496,0.32643544247674816,3.035012581613246
59,0.6199876821836564,0.3264563826205712,3.026555485692935
60,0.6180062609328989,0.3260571284834817,2.9918519205218956
61,0.612097046189223,0.3184082351719487,2.989092014143744
62,0.6109067458990507,0.3167114367472567,2.9413870855568027
63,0.6027421119850708,0.3080173147344413,2.9087033567907907
64,0.5966968844038333,0.30820137704512224,2.8728648696056287
65,0.5899435445848783,0.3075943668653427,2.866207600797914
66,0.5879840246514958,0.30696839767039374,2.8421231731525123
67,0.5829999715452362,0.3069506281858292,2.8214554543956893
68,0.5785091668359119,0.29919084847316074,2.801188732494802
69,0.5740001951066213,0.29918452676779095,2.790192059387997
70,0.5711126907086665,0.2982971514257891,2.777535183294603
71,0.5678805015415412,0.2978804045012378,2.749598179820465
72,0.561688313081041,0.29762868725028524,2.740650449365626
73,0.5590497310986358,0.2961731843898464,2.7063893834777972
74,0.551345410500449,0.2949808724055511,2.7042015629485485
75,0.549971326093521,0.2896354811816769,2.7020400378505602
76,0.5485965023081681,0.2894145726790988,2.6715374131720444
77,0.5413297701072772,0.2894599361117186,2.6487383325123983
78,0.5355065155399581,0.28865792991762007,2.639911381647889
79,0.532616527795539,0.28877824986750233,2.629095911847597
80,0.5292554622778458,0.2815951273658257,2.6098874905428096
81,0.5239576237861403,0.2806614272242767,2.609546221974802
82,0.5228834043331229,0.2800738117288105,2.599882632844672
83,0.5196651106543588,0.28009987105366835,2.5742220186519433
84,0.5126391804618011,0.27925752060168235,2.56717034212123
85,0.5099294806720566,0.27771511968683216,2.555722588956749
86,0.5061250575372672,0.2773394534113962,2.5541724282913507
87,0.5047089698544208,0.27740375623652724,2.537125728649006
88,0.4994346516210313,0.2773653768371225,2.5283570999431757
89,0.4961682601054009,0.27740842072262095,2.5176814826664735
90,0.4923750720307018,0.2775071209645636,2.5112312982327887
91,0.4896356308566945,0.277557894780375,2.4993692004564005
92,0.4854435791678842,0.27622896142313097,2.495628550453979
93,0.48336835677795603,0.2758675973577585,2.48577794288726
94,0.4796317747947696,0.27586284098584163,2.4756442108547967
95,0.47577155127696086,0.2750027894725886,2.463501027135074
96,0.4713015556465385,0.27503402941415445,2.457804893573492
97,0.4685921888902404,0.2750646605818329,2.454727892538077
98,0.46660758963528914,0.2751780009251448,2.447014878838466
99,0.46328070559187734,0.2695064944151052,2.445139836725375
100,0.4616176912583264,0.2694387291011067,2.4388729260721695
101,0.4586644425922452,0.2693862156062165,2.4300486133221932
102,0.45492718634815227,0.2694644115105754,2.4223522989512576
103,0.45148698529443004,0.26947823863173914,2.415832064202731
104,0.4483699705164769,0.26903608797300665,2.405048920295548
105,0.4439102356256561,0.2693461914788383,2.4018496222687498
106,0.44176293291373137,0.26880345563607044,2.3918063097618205
107,0.4374470407537959,0.2689501284716045,2.3920011896212543
108,0.4363471121044302,0.26897634901447004,2.3821048256101385
109,0.43200878906799384,0.26831436969874767,2.374970095911189
110,0.42851842120992795,0.2675328081040683,2.3702770897699375
111,0.42580073448417916,0.26740377469529675,2.3643601779789742
112,0.4226569824048577,0.2655590803861889,2.3661025638888873
113,0.42205720731612567,0.2656107466131374,2.3614658306724423
114,0.41931479559712,0.26527580199810885,2.3625959342868628
115,0.4185105536753287,0.2649903060071924,2.34897216373915
116,0.4126604798907806,0.26513038235390674,2.3464109158960182
117,0.41057730422649713,0.2617530490190444,2.3451147985963967
118,0.40892772833522867,0.2617444889151646,2.3425019981923416
119,0.40681080305824796,0.2617619203149102,2.339140977388267
120,0.4044196558094689,0.26142304903404384,2.3287851811420817
121,0.39950458523438853,0.26106184674702676,2.3246957390215806
122,0.39681138606313704,0.2589734128450768,2.325010994026573
123,0.39571491490662375,0.25883607662479724,2.3215912892634725
124,0.3932458973480765,0.2585994114507947,2.3163632543559487
125,0.3900923615549279,0.2586538990390238,2.318572223706523
126,0.3896984776305111,0.25867306390289035,2.313215938376227
127,0.38647077260402013,0.25872893931798,2.311242104170697
128,0.38450309837146396,0.2583694013830295,2.301666568575299
129,0.3796170738078551,0.2582541278812963,2.3030046784103138
130,0.378907590741383,0.2582536097748198,2.3038809579821637
131,0.37802016867304433,0.2581704392146696,2.294896171045683
132,0.37328371644073577,0.258142980697205,2.291557370405891
133,0.37073403840797686,0.2563240379247148,2.288129175670797
134,0.36813636605193895,0.256352518967039,2.288981618746331
135,0.36724445100179975,0.25591769359894095,2.288230148775607
136,0.365708373834807,0.25536307398062547,2.2834133731781647
137,0.3625222416762913,0.25501377069209347,2.28383634864877
138,0.3614584961992346,0.2551776067863719,2.277984107702156
139,0.3578173360352493,0.25527382213678795,2.2778681198032444
140,0.3565310405888311,0.2554772189929975,2.278336924156764
141,0.3554870729117617,0.25557875516529416,2.273016925967936
142,0.35202186183169665,0.2552166294242718,2.2715829370807428
143,0.35017660677137064,0.25529813343000063,2.2684508661525484
144,0.34760543984186676,0.2550991228768673,2.267069992695733
145,0.34577347742855824,0.2511105803073296,2.263012305733524
146,0.3427836270323779,0.2511819774141984,2.259845767406197
147,0.34016545702563206,0.2512393665047508,2.2550063221642214
148,0.33680098276381226,0.2511663760406995,2.2561747441165587
149,0.3360734075638408,0.2509511115972233,2.255484087187779
150,0.3345246365495508,0.25094875113822,2.257344238726008
151,0.33410738025480774,0.25104551786698664,2.2519367527157144
152,0.3304488563826499,0.2511941923203365,2.2511091794613427
153,0.3288332485008196,0.2509359823417919,2.2530929325013354
154,0.3284860616073947,0.2508781211424216,2.2509694003978558
155,0.3262806851078344,0.2509164351997541,2.25077123307563
156,0.3249477362226034,0.2503810945397011,2.2451900271727094
157,0.3211428852759551,0.25057558791464624,2.2440360793658574
158,0.3193669290715584,0.2486387374721204,2.243789442182673
159,0.3180108429290304,0.24843944009797075,2.240289088171261
160,0.3151319017810448,0.24815548744407975,2.237907196145241
161,0.3127685982553946,0.2482197363560743,2.236666818320702
162,0.31094076145393024,0.24831404735394097,2.2364772895633758
163,0.30961171917057995,0.24809409172601007,2.2378502207212185
164,0.30902965325497656,0.24764037666327524,2.235399196469967
165,0.3066153080891298,0.24748745426652516,2.2330188109962212
166,0.3042280194954765,0.2474125581123358,2.2320405052879106
167,0.3025167370789665,0.2473804456863704,2.232511804139282
168,0.3015119807421149,0.24742693676936786,2.231970574457243
169,0.30001267326293823,0.2473401637856752,2.231774724363617
170,0.29868300920187724,0.247601044835187,2.2295314261190553
171,0.2963414767288279,0.24769565929990903,2.2250858750033737
172,0.29289462136109473,0.24770626573878052,2.224750043975109
173,0.29149741237104715,0.24763286056561434,2.2252116410193343
174,0.2905022104517114,0.24767964198858858,2.2218072450389075
175,0.28755149450125733,0.24758478830839176,2.223853721215693
176,0.28736777286090714,0.2474932707276178,2.222440369737285
177,0.28542243425621,0.2470048855199815,2.219818344770613
178,0.282853729872094,0.24691429046659247,2.2212273064273256
179,0.2823596475136718,0.24672911879726275,2.2191068327285883
180,0.28004221012154545,0.24673504906426497,2.219712508331234
181,0.2791392888861857,0.24679980582861263,2.2179702967506807
182,0.27701285421423033,0.24687342798185902,2.2169850634689725
183,0.2752809979538695,0.24589097607397453,2.214582377300774
184,0.2727996734539724,0.24590665411203583,2.2142813580692504
185,0.2714296711975275,0.24591342207471656,2.212889745075236
186,0.2694790669760703,0.24503052697431077,2.2118911949236386
187,0.26773757936824116,0.2450995517401629,2.2092255139333856
188,0.2650963391902463,0.24497079010534262,2.2061827950688215
189,0.2622428509020664,0.24501193273379776,2.207680821233621
190,0.26186255714634066,0.2450425576036281,2.2068064516026102
191,0.2601874173051225,0.24507818616253982,2.202811287913264
192,0.2567925662993316,0.24478294048267418,2.204111198603517
193,0.25632231774780284,0.24474679391605808,2.203670493313568
194,0.2548885319151853,0.24448276127844304,2.204972115881213
195,0.25442568634871915,0.2440110184377473,2.2015303743580654
196,0.2513150377165495,0.24315218881217998,2.201984455355362
197,0.25038859145857334,0.24327721193929008,2.2022200921883517
198,0.24934114975575017,0.24313213829282251,2.202349917106314
199,0.24823593909397887,0.24303543281218637,2.2010351127492247
200,0.2463129952603891,0.24238260954261479,2.2004391997048542
201,0.24479961043965937,0.2422031597659621,2.201197205077576
202,0.24406187283701977,0.24220789679904448,2.2013980129028465
203,0.24300706926985666,0.2422238765326778,2.1990113032878797
204,0.2404645990219543,0.24222470593900652,2.198925261860153
205,0.23925118019733593,0.24223870447753543,2.1980205590857365
206,0.23756418064195217,0.24220034049645983,2.1973683036594704
207,0.23602530347426476,0.24208921961806834,2.195509194798688
208,0.23377987364910105,0.2421818742460773,2.193633174899064
209,0.231522324847583,0.24213906429091447,2.194174749904261
210,0.230696133195874,0.24209602223726961,2.192246116275519
211,0.22840440209736723,0.24220640611689861,2.1909821550037027
212,0.22650834270671058,0.24223335136409938,2.191126397086762
213,0.22545821427830798,0.24242284804053166,2.187817905127429
214,0.22232799009944085,0.24252948020536275,2.187595003763406
215,0.22106500698595366,0.2422240961924471,2.187511911705199
216,0.21988944713572903,0.24162602148519996,2.1851557213862276
217,0.21732636641379227,0.24151908073208408,2.1829873671554543
218,0.21487542770094983,0.24157666507541534,2.1829551505530613
219,0.21374460021998404,0.24097193167482653,2.18109732332373
220,0.21148292385573714,0.24101624733292795,2.1821395272532547
221,0.2110293795450476,0.2410389249760508,2.181710922549311
222,0.20966002524448998,0.24121346257826004,2.1802152985202508
223,0.2076237250328206,0.24096333463897168,2.181130009710806
224,0.20710590155036135,0.24107837500277646,2.179868324408842
225,0.20521772119475296,0.24075935837239565,2.1792526290896506
226,0.20374035094338971,0.24076336391087189,2.177754728556204
227,0.2017035387472496,0.24079823975273312,2.178496250524187
228,0.20109906334902355,0.24068901989518135,2.1765974604223093
229,0.1988056365762834,0.2407574506043309,2.1758982325966594
230,0.19728508958208224,0.24068741569663446,2.173681183550631
231,0.19478408457586285,0.24075113353284355,2.1740495461779363
232,0.19396434511103275,0.24054340924429699,2.1732195031680477
233,0.19236647399566498,0.2405513238714907,2.1713193864169837
234,0.19006967211927558,0.24044798381377624,2.1714078045794833
235,0.18908220819149976,0.2404580114658855,2.1688585349516925
236,0.18635532889768863,0.23917657718993235,2.1697087228098555
237,0.18588462810620024,0.23919432392455367,2.169719048285654
238,0.1848583285132709,0.23926122531041996,2.169561911005344
239,0.18372359747788342,0.23925610600274888,2.1657221766052044
240,0.18012407531000685,0.23909355921908304,2.16465226066716
241,0.17838713556776098,0.23854440846886527,2.1659750631874193
242,0.17827151908298278,0.23851762191800993,2.1630018241553413
243,0.17524458180604993,0.23856008323850614,2.1608629099812906
244,0.17278394542392483,0.23760432606497783,2.1608071875206587
245,0.17175428971579748,0.237611955261803,2.1597110426264674
246,0.1700118899381887,0.23758386129212727,2.1583009290799904
247,0.168054987739222,0.23746817026429703,2.1586574594608487
248,0.16732693059521073,0.23747628962911366,2.1571504248615208
249,0.1653054761697237,0.2375396467083919,2.1557589638279575
250,0.1633669400498344,0.23733310381941872,2.153776437198094
251,0.1610149534130677,0.23723951685616274,2.1542617906370944
252,0.1604069108788966,0.2372620080540478,2.1522486276268276
253,0.15803408479858783,0.23728338964030266,2.149544534190791
254,0.15516912023996954,0.23730857642218703,2.1494442408273096
255,0.15416878437612996,0.2373005388380872,2.148522926313527
256,0.1525829066434441,0.23730948018426448,2.145999928416632
257,0.1498445795718595,0.23744561687754112,2.145383907987804
258,0.14849012071092885,0.23742166118996383,2.1409872455227896
259,0.14438076618115,0.23738482847594922,2.140933218049436
260,0.14345495042705095,0.23739831696895974,2.139826190124616
261,0.14175791192037243,0.2373167802302957,2.139818655286717
262,0.140876940998784,0.23736496283083758,2.140569294831462
263,0.1405599976197582,0.23731669423723384,2.1390426653818206
264,0.1385581707594442,0.23733375088649855,2.137193097444751
265,0.136318669095579,0.2373253121533915,2.136886041495738
266,0.13523661256950248,0.2373457594333522,2.1365087436105075
267,0.13410597317825101,0.23740934547829942,2.1363350060996513
268,0.13313248621902515,0.2374482323605295,2.135418957989147
269,0.13160352346212315,0.237488318361819,2.133265127212054
270,0.12914113095059726,0.23744333385481645,2.130604261711526
271,0.12629358351549483,0.2374595048366357,2.1295717255852855
272,0.12469501745110219,0.23743725932611728,2.1268545738979134
273,0.12180358128650802,0.23725209857037485,2.1271261464860007
274,0.12122588124372231,0.23714033319882347,2.1246961600203136
275,0.11855719517545528,0.23715311399117894,2.1232638277828735
276,0.1166688523512719,0.23717005160735477,2.1204970171766924
277,0.11373785256663858,0.2372104883976963,2.1205729038512096
278,0.11304870014263434,0.23716154141500115,2.118222089868876
279,0.11044689941712713,0.23714522943556132,2.1162241654774894
280,0.10812792335580541,0.23717207929839756,2.110596348141495
281,0.10290054442385188,0.23722862366527217,2.1097403313868117
282,0.10151591285117874,0.23713542700980345,2.106702970926553
283,0.09836656412217631,0.23715210062162187,2.0908574645514797
284,0.08460855038275397,0.23716729862143576,2.0862352420098267
285,0.08011970810349331,0.236999281866369,2.0034764406079963
286,0.0036547362306721255,0.2369992954045085,2.0024868654965533
287,0.002640964451056911,0.23699930814288162,2.001889474538892
288,0.002024341452404836,0.23699931934784152,2.001721590251349
289,0.0018402162816160896,0.23699931735346894,2.0008806454208887
290,0.0009862779787146462,0.23699931703020222,2.000731908807928
291,0.0008295659220550963,0.2369993201720047,2.0007252382172114
292,0.0008159698486945913,0.23699932267919088,2.000572217475415
293,0.0006563503670755475,0.23699932183442457,2.000505534113593
294,0.0005842593786446142,0.23699931880364491,2.000460322095695
295,0.0005342100250325336,0.23699931913420103,2.0004082928324856
296,0.000477763745533568,0.23699931795231496,2.0003366723206257
297,0.00040220833832476635,0.23699931811176828,2.000302049221926
298,0.0003642457279502881,0.2369993161086937,2.000274318680821
299,0.0003334859842667484,0.23699931645819175,2.000265061056518
300,0.00032144319795093655,0.23699931626051268,2.0002586772048296
301,0.00031237290706594937,0.23699931546832645,2.000234972664409
302,0.00028606789150721797,0.23699931527259874,2.0002224080295767
303,0.00027111568009908214,0.23699931462901797,2.0002200639179377
304,0.00026650336755214797,0.23699931469191177,2.0001829168966623
305,0.0002271437312931217,0.23699931437695035,2.0001782905841035
306,0.00022061793944394293,0.23699931443073458,2.0001687759323463
307,0.00020926042495874263,0.2369993144809816,2.000165952304242
308,0.00020468606718993887,0.23699931456355464,2.0001530644058696
309,0.00019008962078144394,0.2369993140871361,2.0001409389783227
310,0.00017637715767645059,0.23699931369340904,2.000135785569494
311,0.00016974882789578448,0.23699931363840676,2.0001327075340614
312,0.00016525059836768334,0.23699931371085098,2.0001260250792874
313,0.00015718671706955098,0.23699931359380783,2.0001205144610985
314,0.0001503617087517592,0.23699931351067657,2.0001117172345304
315,0.00014030807712855692,0.2369993131467143,2.000109263741629
316,0.00013668046368231992,0.23699931318429912,2.000107419904754
317,0.00013369269166037373,0.23699931327082102,2.0001051637066674
318,0.00013031766522549217,0.2369993132395664,2.000100950221438
319,0.0001250140818020103,0.2369993131657883,2.0001000793837194
320,0.00012309668649823993,0.2369993131628127,2.0000923403291457
321,0.00011432873943591555,0.23699931321267997,2.0000877586251247
322,0.00010879073106039962,0.2369993132348532,2.000086401287923
323,0.00010652272468395361,0.23699931320735068,2.000080444521683
324,9.967520830741294e-05,0.2369993132235208,2.000079500854266
325,9.789708011923332e-05,0.23699931324506598,2.000077570963754
326,9.51478006849791e-05,0.23699931324623816,2.000074496660354
327,9.127732531142625e-05,0.23699931321499723,2.000072902264707
328,8.891887756089321e-05,0.23699931319834153,2.0000720594675228
329,8.73316357851864e-05,0.23699931316219608,2.0000695809956577
330,8.412228352949054e-05,0.23699931319438633,2.0000667372034098
331,8.057452430530672e-05,0.2369993132159794,2.000065610084377
332,7.877285467695007e-05,0.23699931322599585,2.0000593859231364
333,7.188998239142043e-05,0.23699931316813877,2.000058469564113
334,7.037173750755318e-05,0.23699931317188389,2.0000558493751983
335,6.716260392479562e-05,0.23699931305161157,2.0000561639057373
336,6.691465916372824e-05,0.23699931300285765,2.0000519413205793
337,6.213225929032477e-05,0.23699931298029475,2.000051232955663
338,6.090366776593033e-05,0.23699931298782925,2.000049759165896
339,5.892002777706739e-05,0.2369993129551738,2.000048873009524
340,5.754055776849468e-05,0.2369993129030171,2.0000442604904975
341,5.244667825456972e-05,0.23699931290090612,2.000044501151903
342,5.224810254507886e-05,0.23699931283157313,2.000044695217236
343,5.2004598495671654e-05,0.23699931276291003,2.0000428038675917
344,4.96779301054601e-05,0.23699931276947472,2.000042085536892
345,4.854364208107614e-05,0.23699931278525282,2.0000395931963237
346,4.564500583566848e-05,0.23699931279121061,2.0000392250920886
347,4.489467784115728e-05,0.23699931277561953,2.0000376079677746
348,4.290172105467716e-05,0.23699931276246494,2.000036137776046
349,4.10723671537418e-05,0.23699931276846825,2.0000345875596843
350,3.9178308431587206e-05,0.23699931275826272,2.000033390342506
351,3.76530774315127e-05,0.23699931276123082,2.0000333378454456
352,3.7285251225901816e-05,0.23699931276545608,2.000031344502161
353,3.497979850627412e-05,0.2369993127727176,2.00003072489079
354,3.4067283010231316e-05,0.23699931277890512,2.000028540555135
355,3.159778500116723e-05,0.2369993127810986,2.0000277850020947
356,3.0577653714062715e-05,0.23699931278902656,2.000026274197814
357,2.8810856617833755e-05,0.2369993127935513,2.0000255380004637
358,2.783341438672415e-05,0.23699931279488434,2.0000242787797573
359,2.6341160671715818e-05,0.23699931279907877,2.000023537810206
360,2.537962510666754e-05,0.236999312804434,2.000021938037378
361,2.356737841070004e-05,0.23699931281240652,2.0000214656646973
362,2.289765242779467e-05,0.23699931279639896,2.0000190495582126
363,2.028988331912705e-05,0.2369993127989817,2.0000182071973724
364,1.9277628192478232e-05,0.2369993127965106,2.0000167504014317
365,1.7659435648712486e-05,0.23699931279718403,2.000015157424584
366,1.591861376613524e-05,0.236999312788867,2.0000145847164137
367,1.5212604032844062e-05,0.23699931278982111,2.000013335695174
368,1.3836212293231996e-05,0.23699931279003073,2.0000111037066883
369,1.1488400510163953e-05,0.2369993127889217,2.000010733649103
370,1.1022134347899835e-05,0.23699931278741335,2.0000086715801264
371,8.867794279152258e-06,0.23699931279033515,2.0000080256965256
372,8.147652284601861e-06,0.2369993127896004,2.0000034967033384
373,3.5504736509287564e-06,0.23699931278881645,2.000002492212765
374,2.516252986079204e-06,0.23699931278900213,2.000000351894177
375,3.548661699074176e-07,0.23699931278903597,2.0
376,0.0,0.23699931278903588,2.0
377,0.0,0.23699931278903583,2.0
378,0.0,0.23699931278903588,2.0
379,0.0,0.23699931278903583,2.0
380,0.0,0.2369993127890358,2.0
381,0.0,0.2369993127890358,2.0
382,0.0,0.2369993127890359,2.0
383,0.0,0.23699931278903583,2.0
384,0.0,0.23699931278903566,2.0
385,0.0,0.2369993127890358,2.0
386,0.0,0.23699931278903588,2.0
387,0.0,0.23699931278903574,2.0
388,0.0,0.23699931278903583,2.0
389,0.0,0.2369993127890358,2.0
390,0.0,0.23699931278903583,2.0
391,0.0,0.23699931278903574,2.0
392,0.0,0.23699931278903583,2.0
393,0.0,0.23699931278903574,2.0
394,0.0,0.2369993127890358,2.0
395,0.0,0.23699931278903583,2.0
396,0.0,0.2369993127890358,2.0

==> data/mnist-02.csv <==
d,eig,mse,taud
0,1.0,0.9986431488636918,101.86795342889836
1,0.9901813215356514,0.9987470210449467,78.80741770618974
2,0.9873040248543491,0.9977360740745891,49.839980302439464
3,0.9799102787193417,0.9965213761780196,33.07380925989532
4,0.9696875094915589,0.996601567579096,16.881642845896238
5,0.9403943229921159,0.9715386116546064,13.36401470746189
6,0.9244673668294753,0.971182900613653,10.853952227916759
7,0.906625832273897,0.9706330918951199,8.655310733899046
8,0.8822378077846013,0.7170353961016831,8.008781437341694
9,0.8722274943318687,0.7108960457527191,7.2754312782950725
10,0.8586476916772462,0.5980084717477915,5.827815930960615
11,0.8217042085384725,0.5974703237342649,5.424739625385373
12,0.8072518414234274,0.5526867802095061,4.9670001342798695
13,0.787830854144185,0.5535041133694266,4.64982564465092
14,0.7716531112713817,0.5536241925652974,4.129463472995165
15,0.7397554482672205,0.555900098232654,3.876765540453957
16,0.7202107980239688,0.5559472524932709,3.8453006079620975
17,0.7165008526375828,0.5172348178982323,3.478163224130424
18,0.6820331551818596,0.5161660529437522,3.3752323458509745
19,0.6697005301111099,0.5277076438118901,3.2065475731688773
20,0.6484613430370596,0.5062977056613929,3.1436050726080387
21,0.6387169479388409,0.4945797390092682,3.050523306410186
22,0.624237599954196,0.48373397474930746,3.0105075016958516
23,0.6165604716121067,0.46296660662331107,2.83266593699605
24,0.5862686842443265,0.46122059211189903,2.7604223470037557
25,0.5712430613010772,0.45967493050821007,2.7405365382306814
26,0.565273544883913,0.45854931514328773,2.7203795128129236
27,0.5591073994521187,0.4583188242215755,2.651366941559683
28,0.5428008261260091,0.4547275939172703,2.6029603329266267
29,0.5299178085010829,0.4528692697967844,2.521242676464791
30,0.5084321918244977,0.44691922618053503,2.5215222042916086
31,0.5058753745666755,0.43249209793204607,2.4084713237698137
32,0.47367824858772284,0.43223783997367615,2.3576511470426293
33,0.45625312111346933,0.4314093808826184,2.3464663243147714
34,0.4500082986679611,0.42846824338983003,2.314577153451883
35,0.4371764741321043,0.4246898767346422,2.253891806445268
36,0.41410107088901255,0.42479109212169386,2.2410404858492114
37,0.40657278801064883,0.4144728291904693,2.2322880004386287
38,0.40038366481227006,0.4166714121549388,2.216734193477527
39,0.3916052795897923,0.41523851002807505,2.2022509830065964
40,0.38304493580725985,0.41434699357281896,2.143893477524731
41,0.3566504929672236,0.4139965195883327,2.1317892063175155
42,0.3483986825283293,0.41214134207992803,2.127194922390405
43,0.34326397156502647,0.4122556548501392,2.1198852599055766
44,0.3369037115838759,0.3953027654658071,2.1186092429786365
45,0.33317339782193106,0.40045935247817405,2.112022251293153
46,0.32703988396347305,0.401468536576867,2.0848099317825683
47,0.31120422012386706,0.3760200599696688,2.070349769574218
48,0.3010584538422204,0.3731873527107915,2.0734686098659303
49,0.2994525844152771,0.37034829479149584,2.072745470647435
50,0.29595690323870094,0.37040580348657215,2.0700233993649557
51,0.29146125657013355,0.36999308487818494,2.0719347177012315
52,0.2893044124364779,0.37068721955161815,2.0441237867341675
53,0.27172758196047925,0.36810156504673175,2.0250213876392413
54,0.25828954887685085,0.3687770467632397,2.029994969474262
55,0.258005595321321,0.3635194151363162,2.0279637424145145
56,0.2538451198714403,0.36360867918223844,2.0219912379184386
57,0.2474621106623075,0.3566097842478514,2.02278240290469
58,0.24492314274238897,0.3567423118601711,2.018737708049557
59,0.2396121572501764,0.35661757410919376,2.0157530311612457
60,0.2349131105839495,0.35702406855510754,2.019929269465055
61,0.23443488481504302,0.35702658390583997,2.0148758006891057
62,0.22850733591584962,0.35740453029621755,2.0025895485168306
63,0.21816716159139415,0.3581664634067425,2.005250340428242
64,0.216957433311185,0.35853548254997103,2.0021839782348096
65,0.21222148961620707,0.35862233000246024,2.0013291123244685
66,0.20887767863374365,0.3566841660765071,1.9979833014466228
67,0.20397493866801372,0.3532287209413509,1.9943995866365327
68,0.1989252619039201,0.3533626714883048,1.9835726275754757
69,0.18914634934942492,0.3477286606164889,1.983613346407808
70,0.18652156287100977,0.348121134722956,1.9794941375145678
71,0.1811369679630891,0.34815818386330677,1.9790651082255235
72,0.17825778091000558,0.34917957330158594,1.977975354286448
73,0.17495037167768157,0.34995865784693175,1.978626370598342
74,0.1728571570880698,0.342573210588874,1.9786820538081353
75,0.17037433237999336,0.34265609478951875,1.977731578031746
76,0.16721587771718918,0.34239566939634425,1.9776296895573156
77,0.16467273142903516,0.341320228359018,1.9705299450920333
78,0.15721055725229008,0.3400821712642578,1.9725197437083697
79,0.1562495257618164,0.3408416665796953,1.9727498462710593
80,0.15404343257491002,0.3389278163527684,1.9732943526224687
81,0.1520856057443406,0.3391375708933154,1.9740997512366734
82,0.15033713682706987,0.33784127867930436,1.973811774539183
83,0.147815088758062,0.33885774858878037,1.9727701959367367
84,0.14476633303850872,0.3387780220689799,1.9738738191260592
85,0.1433206777786711,0.3361170301703418,1.9724153534826443
86,0.14000200585341413,0.3361142511459138,1.9727615593658756
87,0.1380529655159851,0.3356705377206297,1.9728258783961883
88,0.1359155682606255,0.334152031537985,1.9724345409343491
89,0.1334596156404726,0.3352052450156472,1.9747351801544868
90,0.13305707467512803,0.33468411815558724,1.974667240091624
91,0.13087509831215824,0.3282793870893822,1.971134319438446
92,0.1260789685956353,0.3282828302799441,1.970898814295803
93,0.12384689823860993,0.3281610679036155,1.9713643482846146
94,0.1221805287472574,0.3281182505386656,1.9719509776900241
95,0.12062885457137093,0.32237598131150824,1.9713339878578466
96,0.11816228933044655,0.32252203659423834,1.9724848787863993
97,0.11710307170604406,0.3230187097543862,1.9704383160915513
98,0.11355347901665915,0.3242251202521804,1.9706043545436873
99,0.11178400525235549,0.3250721412411527,1.9712223440620904
100,0.11039505698194395,0.3251212893495689,1.9720163985941448
101,0.10916493739853667,0.32480544903573694,1.9730001668979598
102,0.10810315496075987,0.32473890275359385,1.9717389112748913
103,0.10526317222014349,0.3245336193398032,1.9722246142507251
104,0.10385880116067844,0.3245205749497556,1.9715445322084546
105,0.10153397409738461,0.32244611030943443,1.9716295343573211
106,0.09985748711507017,0.3218061609824526,1.9733338199561405
107,0.09951864973745266,0.3201735349525322,1.9733862680253669
108,0.09784299189693894,0.3208083726074721,1.9741264014532889
109,0.09675158084734106,0.32219637887513874,1.9758607304425126
110,0.09648881994164275,0.31934732796686216,1.974808937380403
111,0.09394902016682544,0.3184283818047715,1.9754700626566088
112,0.0928512490104279,0.3202347846497799,1.9760143041733342
113,0.09167363505485972,0.31926614564176126,1.9761786311206053
114,0.09019930192204079,0.32028993503331754,1.9746695475827143
115,0.08735450078876145,0.3200797425561222,1.974278026528915
116,0.08547815676960867,0.3199780529218432,1.9746290308138192
117,0.08425067357023588,0.3199895187222473,1.9760381107518832
118,0.08393060738572246,0.32102882592708104,1.9764347406271539
119,0.08276502569474482,0.32068235229871317,1.9759737625694256
120,0.0808934689199322,0.32012178414159365,1.9758548595228023
121,0.07933803758348588,0.3193201459869167,1.9764117216176929
122,0.07837978938954515,0.3185462445958809,1.9757337294878603
123,0.07638466752838269,0.31644771341603267,1.9761324810661347
124,0.07533874890232348,0.316537515039488,1.976862867898884
125,0.07459359953817048,0.3183992199365474,1.9775430412605213
126,0.07381776054583905,0.31774865634478955,1.9780572703192765
127,0.07291218195923653,0.31702533623113016,1.9780339459276362
128,0.07155826310001986,0.31655779598383793,1.9790944395957966
129,0.07116125737767204,0.3178101659774014,1.9791657226568236
130,0.06991626198902236,0.3168599794706976,1.9795951352166723
131,0.06900139053208382,0.31678974371481,1.9793488522759881
132,0.06751443667420219,0.31385066208155343,1.9794068460003524
133,0.06631562578897555,0.3118070718327235,1.9795315212689024
134,0.06519427090466418,0.3121669864882078,1.9802542538561994
135,0.06461465595331922,0.31210546795756894,1.98115203343511
136,0.0641984313946862,0.31062812202330514,1.980956974788713
137,0.06283074719861255,0.309071287624848,1.981583592005505
138,0.062207846952212896,0.3090473673315573,1.9814165789826501
139,0.06089638271887871,0.3077139449704569,1.9815184180475205
140,0.059843592115581795,0.3076706952194417,1.9815117045815551
141,0.058712089666251736,0.30665154669057026,1.9825341953899651
142,0.05851238899931045,0.3066918971811879,1.9829849114840523
143,0.05780906261878879,0.30686302107524943,1.9833216233617659
144,0.05701661040278909,0.30709709203400354,1.9837210137864294
145,0.056293649187788654,0.30731926575117224,1.9836052992485815
146,0.05512362598239078,0.3077085367178147,1.982636066133638
147,0.053208465223029085,0.3076890159562503,1.9834725827811164
148,0.05294453623432379,0.30629129568637475,1.983380543887776
149,0.05185147017210761,0.30638498514581575,1.9834256635432408
150,0.05090037768983314,0.3067009165049736,1.9836473857291421
151,0.050124988562438716,0.3066520910970384,1.9840799954351933
152,0.0495537675588739,0.30636579461696484,1.984213678472826
153,0.048722408674571886,0.3056904916995853,1.984893181827549
154,0.04840013150987814,0.30672699621157296,1.9855769968844523
155,0.04808774958571295,0.3048634597494383,1.986053421070864
156,0.0475930996944591,0.30337932806227,1.9865091306901252
157,0.047088672120735725,0.30344370135526494,1.987262097088628
158,0.04686358019995614,0.30339318667679677,1.987125484822157
159,0.04583351452806664,0.30355818789109223,1.9874667863065785
160,0.04525702793683495,0.3028280734667922,1.9879765563041567
161,0.04484474829450063,0.3029840790456326,1.9878036929211977
162,0.04381639759338364,0.3030126619778467,1.987738213630319
163,0.04290423291675723,0.30333602662670633,1.988391170051308
164,0.04266700838008033,0.3031197700288401,1.9889379879353282
165,0.0423369575365258,0.3029887932356959,1.9892807573288422
166,0.04182581690980715,0.30057658597075754,1.989415260322062
167,0.04113266722946921,0.29941837270109706,1.9896387604577317
168,0.0405340137422862,0.29493967520542136,1.9900165165492592
169,0.040088496771364446,0.29486380402001494,1.9906407733769158
170,0.039878585034697024,0.2949163196821914,1.9908160375291981
171,0.039258443394501505,0.29489724990239774,1.9912630061568377
172,0.03890072349002542,0.29252834433146474,1.9913223900178787
173,0.038191353347172496,0.293197943389568,1.9913028531270522
174,0.03742178363347905,0.2929040779244005,1.9912631416992919
175,0.03664743764471111,0.2929776815276053,1.9913600915304697
176,0.03601415428853952,0.29160728367773825,1.9917944307106792
177,0.03570638920313811,0.2914922235496912,1.9919645982203429
178,0.03515865395714608,0.29139551377929385,1.9925393019361957
179,0.0349980082724997,0.29330728003338435,1.9925985455533752
180,0.03436008256656041,0.2931803250453715,1.992844378655111
181,0.03390815345619309,0.2930110261694486,1.993105176646118
182,0.033478754005908995,0.2931423904550455,1.993171034530777
183,0.0328752065207792,0.29315664471134656,1.9937083590049949
184,0.03272423350649608,0.2924086856227343,1.9932635640619967
185,0.031656168059067964,0.29230339183296195,1.9936729439434129
186,0.03140909683415134,0.29398820972409084,1.9941786252177602
187,0.031257212098604104,0.294085196548928,1.9945001714275972
188,0.03093542224594975,0.2932105001567738,1.9950295597592658
189,0.030815114766837178,0.2903969986859094,1.99530889945527
190,0.0304621901514264,0.290482591637658,1.995459676897616
191,0.029995113968963247,0.28962783113984336,1.9954845788414906
192,0.029418372988595932,0.2874691765875449,1.9958721681755627
193,0.029194446494739217,0.2873954856599644,1.9954098771755446
194,0.02817289877369012,0.28765039920605145,1.9956615468586447
195,0.027844969445433253,0.28742321968381007,1.995767852264577
196,0.027385918031068546,0.2874628890654086,1.995731242486801
197,0.02680033221227559,0.28773904803194766,1.9958888220984532
198,0.02640994502339447,0.28881393680379747,1.996327999779943
199,0.026294172573092994,0.2902991414157249,1.9966400252200596
200,0.026060109543518603,0.2885309647103696,1.9970174579249629
201,0.025892722869691537,0.28935316713826065,1.9972015278241944
202,0.025545080037019215,0.2892217146915284,1.9973911027265168
203,0.0252094408504854,0.2891436579017233,1.9973468601001323
204,0.024657975302583044,0.2896437887137905,1.997102784824614
205,0.02392670033870646,0.2889193554951345,1.9971183764446745
206,0.02345684788818838,0.2889315754714402,1.997291570297496
207,0.023146488894844813,0.28726105970765176,1.9977707704818544
208,0.02313432981492578,0.28689552298975846,1.997844854211477
209,0.02273566547985806,0.28798347153992193,1.9979365191506444
210,0.02236157824622842,0.2879252692602212,1.998217453035455
211,0.022175810439257707,0.28717072645600455,1.998014167213419
212,0.021530374712757965,0.28745825434291616,1.9983009102585874
213,0.021366773998046807,0.28598709736309036,1.998580852816887
214,0.021199934583352165,0.28557513282875713,1.9987037797296106
215,0.0208859344112631,0.2850807330761436,1.9989590687761325
216,0.02070508869251768,0.2845343853026347,1.9988221694603405
217,0.02015146694120044,0.2842722507695788,1.9991108188103381
218,0.02001738139732524,0.2843293521360773,1.9990030087008168
219,0.01950500041796068,0.2843084061297474,1.9992387294144995
220,0.019333050952617746,0.2847252196906501,1.9994077512872197
221,0.01910038593382049,0.281945387973111,1.9995607614098923
222,0.018856957220391775,0.28109148115647925,1.9994751605135366
223,0.018388528062410446,0.28111499642745646,1.9997574434817391
224,0.01828393564038665,0.2801324444844111,2.0000990424221277
225,0.01823863912859961,0.28091386027093,1.9999702245315572
226,0.017740602126916714,0.2811996421859404,1.9999845961351617
227,0.01739055455370489,0.28131615103013313,2.0002111304628194
228,0.01725239364269369,0.28146213145381316,1.9999858520409122
229,0.016680358951202515,0.28120208938145247,2.000079350907433
230,0.016427913331592547,0.2817199158108389,2.0003786467591946
231,0.01637968193140311,0.2808081389410352,2.0002454349681242
232,0.01591376434608997,0.28135066918883234,2.0003761939705393
233,0.015712810829987378,0.2811527526820642,2.0004637271257253
234,0.015474018027609573,0.2810785156525395,2.0006429946310424
235,0.015328982561297529,0.2801324466678108,2.000673610775711
236,0.015042702300284701,0.28015326296728427,2.000738169909438
237,0.014795108825057099,0.2801213980920057,2.000834266297944
238,0.01458312612442525,0.2803667677955941,2.00101124347264
239,0.014453994802357265,0.2803788997632818,2.000489435352923
240,0.013648123056699475,0.28043416635405144,2.0006873505297
241,0.013558459030273872,0.2810772850458525,2.00078296454007
242,0.01337105972035053,0.2810848760541452,2.000975673765797
243,0.01328200989387153,0.27862725058989857,2.0010995904782813
244,0.013127793359773631,0.2788933310705143,2.0013036636082298
245,0.013054805141037308,0.2801376551054527,2.001355948616841
246,0.012835422919670145,0.2800673511513796,2.0015025255908965
247,0.012712407248880623,0.2781868906097388,2.001422477371004
248,0.012370906704269992,0.27869562944056614,2.001416057012984
249,0.01210811516186145,0.27800431728527053,2.001557347428118
250,0.011994846925988416,0.2782699433615127,2.001378548065298
251,0.011571277148909508,0.27805123981777385,2.0015002176730183
252,0.011449861629216759,0.2775696369692552,2.001581222075937
253,0.011291188157598516,0.27743692666638065,2.0016614735776903
254,0.011135025189542428,0.27737921137446964,2.0018283956248393
255,0.01106682948266509,0.27803542662612685,2.0017469064190885
256,0.010757006100849347,0.27758743414834586,2.0018094983395454
257,0.010594500902888125,0.2780668493666061,2.00193099342527
258,0.010493001273080026,0.2779873764883636,2.002020704300519
259,0.010362465507185543,0.27726650186875956,2.0018192193334157
260,0.009949265105357303,0.27744812719322065,2.0017042211017735
261,0.00962917110791566,0.27744313010498206,2.001798971651403
262,0.009521363410032459,0.27755302576909746,2.001896542059191
263,0.009418547579244364,0.27731354267609915,2.0019039924973274
264,0.009229398819266786,0.2771243620890532,2.001999038793635
265,0.009130136599447211,0.27696591994647113,2.0020767334064655
266,0.009015886294474822,0.2771077844442051,2.002146280778968
267,0.00889599194166797,0.2771246572188185,2.0021389471555837
268,0.008703029337545444,0.27700900571840154,2.0020919678722082
269,0.008475048199272424,0.27714957878596297,2.002160585172267
270,0.008365411619034074,0.27726128539186357,2.002230604054323
271,0.008259421149244507,0.27739831887995764,2.002277926161739
272,0.00813329551681733,0.2773077024185815,2.0022770853314116
273,0.00796237889499421,0.2768347926556399,2.002196390947243
274,0.0077163598031599065,0.2762780124652229,2.0022336774574225
275,0.007591579529719482,0.27642542404444004,2.0022752161473916
276,0.00747356929221051,0.2764781359456495,2.0023193946651956
277,0.007360603455751737,0.27648768067074,2.002377671688917
278,0.007263872755988079,0.27585742079907677,2.002398044981616
279,0.007131786082682551,0.2757449104272878,2.0023259303954566
280,0.006911226869295874,0.27574139762165895,2.0020839868383256
281,0.006527603964645189,0.2752685545916291,2.002182196659353
282,0.006487605562590921,0.2754904172863464,2.002214063999859
283,0.0063829491702342865,0.27541916102520253,2.0022106338669206
284,0.006245610467416838,0.2758849585850069,2.00219660037699
285,0.0061006428859262446,0.27503011549678347,2.002190422615665
286,0.005966439788498463,0.27532022626673935,2.0021674842726993
287,0.005818453706763098,0.2752185485451211,2.0022431193972166
288,0.005770981758284271,0.2752393560280205,2.0022486844659184
289,0.005655227754318691,0.27527115210110564,2.0022665417439716
290,0.005554035970622807,0.27503865264779254,2.0023031794060757
291,0.00547352656943296,0.2747640667825112,2.002288186346358
292,0.005343619039472716,0.27471318506246567,2.002304933174401
293,0.005247818448273737,0.27461722428394714,2.002310309892202
294,0.005142761225738651,0.27459777367951793,2.0022570986601194
295,0.004981889926066942,0.2746878329705883,2.00229009801577
296,0.004909726207869002,0.2742008951163076,2.002337316265624
297,0.004853152357730333,0.2742695300818544,2.0023988983179075
298,0.004811989055503903,0.2742869449507674,2.002439953456138
299,0.0047513569797518395,0.27418380422063804,2.0023071661344263
300,0.004519749337748203,0.27421258115142505,2.002237414726323
301,0.0043554061184856935,0.27417554465191774,2.0022335934410886
302,0.0042598461625599,0.274189640858663,2.0022572549152273
303,0.004193535442635811,0.2740860238571087,2.0023100092714934
304,0.004157465924531124,0.27405908388971156,2.0023483485928892
305,0.004107857444580917,0.27410389395523693,2.0023301908426983
306,0.004003247350610579,0.2741552495351924,2.002302454274015
307,0.0038913169689579466,0.27428699242568916,2.0022856451580986
308,0.003792567219549459,0.2742341091961833,2.00226168033919
309,0.003688778220604584,0.27422878959770997,2.0022219219246304
310,0.003571476934877972,0.2742231325516903,2.0021896522075022
311,0.0034640608398511974,0.2741952402330693,2.0022036080478283
312,0.00340480266820096,0.27420000032558495,2.0021158714187917
313,0.0032457653122851503,0.27419621875733596,2.00217252517997
314,0.0032335152053202913,0.27410116601984874,2.0020690250776383
315,0.003062374426261742,0.2740943305624527,2.0020550075306787
316,0.002983748482844345,0.2740930914087041,2.0020278105221694
317,0.002893668383244941,0.27406853661868963,2.001988358465033
318,0.0027932892602883057,0.27406592098302807,2.0019520060970573
319,0.0026980948406481885,0.27408384337266745,2.0019930874098484
320,0.002681919773454155,0.2741207613654303,2.001852037991149
321,0.002484892340007634,0.27414012848106994,2.001690992012559
322,0.002272049995056766,0.27412245245086214,2.001712168938866
323,0.0022450604079843205,0.2741148929898556,2.001531617892534
324,0.0020177661656590857,0.27419969055801696,2.00146918113491
325,0.001912858539148032,0.2742019633626841,2.001432370291414
326,0.0018356830126187915,0.27419643907645963,2.0013616328801467
327,0.0017263216405766512,0.2741964068092347,2.001208204327341
328,0.001536822722137157,0.2742115877884837,2.001153257452693
329,0.001449474535292732,0.27421260201821895,2.001107523117489
330,0.0013731497958695048,0.2742127118616449,2.0010658202994733
331,0.0013024523811060902,0.2742070268830056,2.0009969253782702
332,0.0012061180040213175,0.27420845975280833,2.0008330449136427
333,0.0010170244871801958,0.2742086516754917,2.0007909066504856
334,0.0009533965305123283,0.2742098325647859,2.000636825132302
335,0.0007793540372443886,0.27420857820515265,2.000550836922549
336,0.0006769511785772548,0.27421027177727086,2.0005040229458175
337,0.0006158287657757762,0.274211651916319,2.0002867566881566
338,0.0003857046913033407,0.2742111491035265,2.000256296352216
339,0.00034707513243936917,0.27421198283571124,2.000221001880962
340,0.000304431922080462,0.2742118852132559,2.0001914110889416
341,0.0002683915628945709,0.2742120967512785,2.0001878951589056
342,0.0002591762567140672,0.2742118486262167,2.000163548377543
343,0.0002293356752254744,0.27421188186984374,2.000146242861935
344,0.00020716567160967384,0.27421214703223434,2.000140052960672
345,0.0001965770667926022,0.2742122524904714,2.000129928939071
346,0.0001822805272735135,0.2742121542045261,2.000120138236271
347,0.00016862053365209148,0.27421219588087126,2.0001100902993207
348,0.00015499324400261266,0.27421222593503913,2.0001017335139304
349,0.00014334579709810718,0.27421223589366805,2.0000913068717407
350,0.00012987624679200476,0.2742122443026707,2.000085570311106
351,0.00012138150594769878,0.27421224528129234,2.000084332603661
352,0.00011756493797204316,0.2742122238735477,2.0000825421972617
353,0.00011327686409988465,0.2742121863921269,2.0000778263850396
354,0.00010615509362174626,0.27421221246417893,2.0000712633635835
355,9.733770746687278e-05,0.27421222916331073,2.000061879056945
356,8.588673961628393e-05,0.2742123416762661,2.000061780952046
357,8.396357408881278e-05,0.2742123665765169,2.0000596837667217
358,8.008251204903356e-05,0.27421235996723653,2.0000574944254503
359,7.619175126638569e-05,0.2742123552764849,2.000051870611702
360,6.894965314179543e-05,0.274212384459077,2.000050929467257
361,6.654341852344882e-05,0.2742124069824229,2.0000494749847046
362,6.367503401523741e-05,0.27421240724121654,2.0000470312551815
363,5.9878461099496426e-05,0.27421240002085867,2.000037306218055
364,4.888199771056382e-05,0.27421238448189816,2.0000380406078966
365,4.8577507391033186e-05,0.27421238623474903,2.0000350772194944
366,4.458205285282052e-05,0.27421239523197966,2.0000353106858006
367,4.3868061030131165e-05,0.2742123980801366,2.0000313781760077
368,3.900360787276774e-05,0.27421241246524997,2.000029563499549
369,3.6360170416718224e-05,0.2742123980795616,2.00002837227091
370,3.439630261179792e-05,0.2742124035138615,2.000024053110394
371,2.934642478981785e-05,0.2742124046322743,2.000024611907032
372,2.9281513215812563e-05,0.2742124035179573,2.0000235243939946
373,2.7571764962285756e-05,0.27421240092877175,2.0000197731523857
374,2.3234749290996435e-05,0.2742124019377258,2.00001890217266
375,2.1870013137740366e-05,0.27421240176565764,2.0000161570220696
376,1.8660179977434778e-05,0.2742124003236607,2.000015649699992
377,1.775629809406019e-05,0.27421240169256306,2.000014423226466
378,1.6152496815102886e-05,0.27421240206980024,2.0000122281304664
379,1.3614180506278682e-05,0.27421239911275486,2.0000108207527583
380,1.1917498162990107e-05,0.2742123995605591,2.0000099994951253
381,1.0842977341869982e-05,0.27421239889871585,2.0000091822890016
382,9.795342441809342e-06,0.27421239338883285,2.0000081994527137
383,8.604343498798244e-06,0.2742123939084631,2.0000048526544916
384,5.074721796262305e-06,0.2742123938518533,2.0000031423319933
385,3.2565592297463488e-06,0.27421239303467315,2.0000020734527686
386,2.1184730872450246e-06,0.2742123933216225,2.000000000000001
387,0.0,0.274212393321627,2.000000000000001
388,0.0,0.27421239332162145,2.000000000000001
389,0.0,0.27421239332162156,2.000000000000001
390,0.0,0.27421239332162284,2.000000000000001
391,0.0,0.27421239332163144,2.000000000000001
392,0.0,0.2742123933216213,2.000000000000001
393,0.0,0.2742123933216223,2.000000000000001
394,0.0,0.27421239332161984,2.000000000000001
395,0.0,0.27421239332162434,2.000000000000001
396,0.0,0.27421239332161884,2.000000000000001
397,0.0,0.2742123933216262,2.000000000000001
398,0.0,0.2742123933216228,2.000000000000001
399,0.0,0.27421239332162173,2.000000000000001
400,0.0,0.27421239332162345,2.000000000000001
401,0.0,0.274212393321621,2.000000000000001
402,0.0,0.27421239332162667,2.000000000000001
403,0.0,0.2742123933216226,2.000000000000001
404,0.0,0.27421239332162434,2.000000000000001
405,0.0,0.27421239332162584,2.000000000000001
406,0.0,0.2742123933216221,2.000000000000001
407,0.0,0.27421239332162484,2.000000000000001
408,0.0,0.2742123933216283,2.000000000000001
409,0.0,0.27421239332162345,2.000000000000001
410,0.0,0.2742123933216217,2.000000000000001
411,0.0,0.27421239332161995,2.000000000000001
412,0.0,0.27421239332162617,2.000000000000001
413,0.0,0.2742123933216238,2.000000000000001
414,0.0,0.2742123933216213,2.000000000000001
415,0.0,0.27421239332162417,2.000000000000001
416,0.0,0.2742123933216235,2.000000000000001
417,0.0,0.27421239332162334,2.000000000000001
418,0.0,0.2742123933216188,2.000000000000001
419,0.0,0.2742123933216216,2.000000000000001

==> data/mnist-05.csv <==
d,eig,mse,taud,ui
0,1.0,0.9994681298558319,8.861040509571911,0.05459977749215869
1,0.8860315390988818,0.9920499996437349,2.9615189790900076,0.11787595969414061
2,0.6426059156979772,0.9497168861519297,2.0565033080008437,0.20214391184526245
3,0.4557269131389322,0.9483820910481328,1.9582773609353414,0.04400256363600029
4,0.4116204354748758,0.9484351031164142,1.8499347473551901,0.02770963979536102
5,0.3571446847728045,0.9370804151452099,1.8487276650038618,0.10395369821174891
6,0.3435711973073198,0.9373896625601628,1.7809408109849763,0.033071621067475875
7,0.2986520312311461,0.9348025186621944,1.7261041266687778,0.06789030176204326
8,0.25656138462864453,0.9366138935017077,1.7178985837537444,0.1037529443331046
9,0.2393446637459558,0.9222509978376975,1.734002570459203,0.10340600716001176
10,0.2366486193937387,0.9109154008337657,1.7378806750792415,0.13341662586047767
11,0.22683043445159978,0.8378485444439825,1.7047179380456032,0.2939146179787869
12,0.19390737407230035,0.8362883254097355,1.7075727872566224,0.07860708834983574
13,0.18473734733286884,0.8316952389547575,1.7156157510296932,0.007408396537267605
14,0.17940497375005052,0.8140076517619311,1.723528370201615,0.14774476202711118
15,0.17422875830897422,0.7764814757361225,1.7180340260606037,0.13986419535275874
16,0.15994065142351027,0.7640839963940712,1.7184095869310196,0.045214106102930966
17,0.1503126506084082,0.6963785736850518,1.7259843323299244,0.3022198196143029
18,0.1463560939085874,0.6945827886428151,1.7116856321927765,0.2743775379891921
19,0.12622801598169706,0.6838603346823465,1.7163004680321126,0.03910993634630052
20,0.12137063274379827,0.6791283888353341,1.720751633050143,0.09876769893312987
21,0.11665982099589609,0.6756911399480952,1.7252121502493325,0.002319938314314183
22,0.11222755091585811,0.6771469211304529,1.7268586401720836,0.09690792652629258
23,0.10581196983765848,0.6763834749072674,1.7284360901773734,0.053948307279647334
24,0.09969796338861557,0.6616116132014298,1.7301734853285726,0.15942523530302727
25,0.09406636018026467,0.6480066389951655,1.7338361227445027,0.20189413400386252
26,0.09036519206769986,0.6477883793756353,1.7332339611309342,0.037226568173803515
27,0.08333155276612193,0.6428110675856809,1.7391566157212157,0.058921792538486194
28,0.08223721906749148,0.5975960387565658,1.745005436884488,0.11928250665721492
29,0.08115802211546976,0.5935796676879598,1.7516966417339068,0.16209022441935075
30,0.08086764417673024,0.5824546987427726,1.7524021302590747,0.09354281748392089
31,0.0755106386576248,0.578826120746766,1.7522246167155888,0.17885113502079297
32,0.0697286704617088,0.5758832484147058,1.7573658970750563,0.11407994863236234
33,0.0689465333048359,0.5653167171006028,1.761990199487783,0.11252716194786805
34,0.06777288470488414,0.5679617003708393,1.7665444630298404,0.06984193116254911
35,0.06662388817900315,0.5627324044035245,1.7703283489507964,0.06153737601027391
36,0.06488586861041992,0.5625073297324468,1.7736323964306413,0.056659297360331144
37,0.06285235133565176,0.5624331114161223,1.7772607883137757,0.010785077127516626
38,0.061251345460723784,0.5626577176200293,1.7783288759841285,0.04790791369097999
39,0.05749869734402016,0.5637676004319114,1.7812738949033164,0.033855824751235324
40,0.055683813607001274,0.5638099842071327,1.785813897808486,0.00021421419601545355
41,0.05542795312151159,0.5637831756728963,1.788080537755441,0.004642976877240974
42,0.053158038206851756,0.5625521687159389,1.7918724606948389,0.021769626770717525
43,0.05242593413519389,0.5571468921868457,1.795200911136476,0.007153076755996614
44,0.051332835608456986,0.5571483500535507,1.797132779248917,0.011908547145241234
45,0.049061444401059175,0.5086760583403188,1.8008454232824667,0.19753258766811538
46,0.04857273698173457,0.49742463625334554,1.803226987225096,0.22822028109247927
47,0.04691432790282683,0.4968414382119268,1.8056171273051644,0.01930361539010907
48,0.045388965185762235,0.49487115624951167,1.8077455978600543,0.03873180940276834
49,0.04374035692815365,0.49588735153052255,1.8091103362019818,0.009373934605940095
50,0.04151603651834668,0.4905467940188758,1.8123307219133613,0.07867338600805517
51,0.04116831756519001,0.4882187812512254,1.8144616593865388,0.02691733556686285
52,0.039844765543890596,0.47028948523979813,1.8175400470387912,0.11522519333362757
53,0.03949848326135341,0.47103745237448286,1.8197132879288715,0.1096081739231685
54,0.03834332587753205,0.4716462924720316,1.8220109060019998,0.0007452160034154766
55,0.03739346501265839,0.4662455985486845,1.8242280103680373,0.008592906331431333
56,0.03644341866152751,0.4662837181428812,1.8270060289624745,0.005419236597357427
57,0.03608954063240666,0.46569576687651704,1.829347734447497,0.02077975118428461
58,0.03535809041269131,0.46533787961185935,1.832092517386143,0.02543762118143537
59,0.03506007036099768,0.4566225208334599,1.8344444973001006,0.12061671885325298
60,0.03441984492439678,0.45601247836927283,1.836672228742602,0.021797557991799537
61,0.03371457965254668,0.44964744450853245,1.8386909045597304,0.08890082991099273
62,0.03286994666216541,0.4469144324107619,1.8401410375922609,0.08251670785797262
63,0.0315595024364235,0.4453159683106368,1.8424608764034498,0.0839217307679003
64,0.03116933920896877,0.4435913544072492,1.8446095855236626,0.010535297310298692
65,0.030649857566913876,0.4437200763457966,1.8468464505938935,0.056871286618329124
66,0.03025508378140884,0.4419883941209439,1.8488219234499188,0.0016431629562877804
67,0.029646133373074177,0.4426297979648671,1.8507957986240426,0.08869408531174305
68,0.029084673903958143,0.44217100652911306,1.8526624168731463,0.015173920192276012
69,0.028467267831226717,0.440512931018972,1.8548819826205394,0.06133455960932163
70,0.02823306635546804,0.43995558720034483,1.8564965821174138,0.002819147020902793
71,0.027446054360581465,0.4321669725738819,1.8585676446339652,0.056996946446548916
72,0.027154595627862575,0.4321403970310792,1.8604543260337247,0.07198765521322997
73,0.026712256131837656,0.43147740453401545,1.862438775639319,0.05522809228476645
74,0.026398551457893348,0.4155318538547633,1.8641933686388048,0.11716659189111828
75,0.02589237778619021,0.4155430497798188,1.8660688284800604,0.035552112895546294
76,0.025542137899005203,0.4138612203062265,1.8678382040859023,0.09577997723762108
77,0.02511968360940825,0.4112786309919437,1.869349795016394,0.11315221939417953
78,0.024486441754920936,0.40356589724350894,1.8712318028939565,0.06542215713441293
79,0.02425746963904777,0.39962781739749137,1.8725713090917777,0.08271012395616704
80,0.023530297577080386,0.399376144126138,1.8738138081673759,0.0055024984714621104
81,0.02276959791378027,0.39860471119998353,1.875693170262606,0.030179393955761875
82,0.02267945950898019,0.3982470823225952,1.8771560425244902,0.0382439618113645
83,0.022198727001474728,0.3987688582653348,1.8788118567646248,0.0005831385030764911
84,0.021942003419387523,0.3955474791242056,1.8802055921162675,0.038716524485484606
85,0.02145555437110937,0.3955265189018934,1.8818591012387367,0.008676908737979409
86,0.021257946591280562,0.39591232356311107,1.883407338491501,0.03764736815871214
87,0.02097578261523498,0.392758375025818,1.8850035583788676,0.04122569361797085
88,0.020762925368994847,0.39101114803943204,1.8864566096993776,0.018214600034436104
89,0.020430316716119397,0.39004001139224176,1.887817178486768,0.012161866284972539
90,0.02003636000787,0.3887958136010042,1.8894614902398759,0.028213236927765447
91,0.019947518001159254,0.39162420924758395,1.8908844154524456,0.044878919927878756
92,0.019653334190242764,0.39134119278599994,1.8922815610885948,0.042551288575317765
93,0.019358705617093873,0.3920459162820581,1.893730081189616,0.014207544199168075
94,0.019137903520737937,0.3913383459959099,1.8951610575078686,0.04216936286725347
95,0.018918538199506223,0.3900469670543777,1.8966543959123068,0.049853659734913
96,0.018777430940302722,0.3899559592263508,1.8979604133727719,0.006503831466294188
97,0.0184676300058051,0.38787868207689213,1.8991519268966162,0.06056999004544364
98,0.018073130818602776,0.3859900126739217,1.900241010693508,0.030132855971019407
99,0.017612467867131654,0.3858087974683152,1.901251998775519,0.05088271079828543
100,0.017114505015806726,0.37967815071000527,1.9025458699681705,0.08263706276599049
101,0.016931238899480075,0.3792100406261117,1.9038475674894344,0.04924516378605288
102,0.016770828696598922,0.3792587661842924,1.9051206208998512,0.020398493631543224
103,0.016596112267220714,0.37894123653254347,1.9063295744920528,0.038297566444726164
104,0.01637397121753373,0.378442800545432,1.9077374364143902,0.014994336842713857
105,0.016362858147994715,0.3787000427989248,1.9087961953272043,0.017128078652616032
106,0.01601478203957276,0.3788401169200413,1.9099690334474189,0.03515104882315887
107,0.015806206790863784,0.37724379876711295,1.910934220575693,0.005535730826697538
108,0.015413805351341075,0.3768685890903214,1.9121336714272053,0.008037133369568603
109,0.015281301318078774,0.3767617806651192,1.9132463620508775,0.006165254971224502
110,0.01507574519830043,0.37593314346928675,1.9143365017132774,0.015749604644225788
111,0.01486551022350749,0.3763873818698352,1.9153845913843135,0.0012899032230237497
112,0.014632052017343432,0.3651834557669017,1.9164569509123177,0.09853142008192614
113,0.014441715562753291,0.3634008221779748,1.917362841034663,0.04443496473303997
114,0.014105557669707941,0.36327193634709204,1.918244767128514,0.008271044600344895
115,0.013774204028685533,0.3576608192268052,1.9194094732961147,0.04808439031320614
116,0.013745718753689417,0.35749902813594026,1.920580498231412,0.03159090824522856
117,0.013725780281585135,0.3573522435483462,1.9212248897930055,0.07739766368368094
118,0.01319496139860856,0.35649977786053805,1.922311837218075,0.03725748291631533
119,0.01313961442180413,0.35633186027366537,1.9233666957570184,0.02672179650276015
120,0.013057678785195924,0.3563232740476522,1.9243845903083736,0.03857355703490508
121,0.012946637061351457,0.3564043100631546,1.9253564985403724,0.02097750108407486
122,0.012800135641090858,0.3562546562896478,1.9263903766405455,0.037171284737763106
123,0.012726376729020794,0.3558883616152805,1.9272293519102255,0.006596999457411207
124,0.01246880349754877,0.35589410387139003,1.9281126091827885,0.002850303686304051
125,0.012276084014736257,0.35542266422117386,1.928917126922678,0.027988736105025058
126,0.01202274168456355,0.3554154383730376,1.9298439900942768,0.0009892816815517869
127,0.011910178454762117,0.35535438610431924,1.930823556841395,0.002476197806171461
128,0.011858581639538467,0.3553181321941676,1.9317986770038211,0.008417291586082818
129,0.011807004816694229,0.3555317695301285,1.932528294245075,0.009708046009226179
130,0.011519968006040016,0.3543983026855154,1.9334119841677095,0.04199912866865131
131,0.011407689675951611,0.35430875748088086,1.9341791902668366,0.0019771439271653764
132,0.011191021612171318,0.35386747806898133,1.9351207571045685,0.01813350830224607
133,0.011163148763317341,0.35363795170353474,1.9358404386689312,0.012917900060952447
134,0.010920619077097099,0.35379032839719426,1.936725407478779,0.012415779240225824
135,0.010860289684634442,0.35448340881136775,1.937596277372434,0.020776391905260587
136,0.010791274026555279,0.3538761536930075,1.9383392214689303,0.008607537732343035
137,0.010602892031286474,0.35327951242257927,1.939217543563716,0.0012607758764945605
138,0.010562980077874855,0.35341509092257867,1.939849510019417,0.010383330597244335
139,0.010285196913639561,0.35346722356095506,1.9406974320495731,0.003239809328702865
140,0.010242456403332224,0.3537436679561406,1.941307305962832,0.0007181775493978473
141,0.009970071789538145,0.3527668387777087,1.942106752772257,0.0341624260649707
142,0.0099065624722566,0.35312490820162024,1.9428227881851958,0.006480851508386896
143,0.00976665902782978,0.35311557739448746,1.9436389751168854,0.0006919324394022187
144,0.009736831243258337,0.3518558005112022,1.9443997811793947,0.03463434158524672
145,0.009655223646174615,0.35189191864456437,1.945046759199509,0.02007491974278416
146,0.009468871744838375,0.34624504807682105,1.945860200323589,0.0833573902565605
147,0.009461659430655538,0.3454946559455221,1.9465102514856307,0.03800164372209577
148,0.009294719636464405,0.34472044161778853,1.94730846291118,0.002631595946347932
149,0.00928737361717353,0.34277451285053295,1.948015220153733,0.055588038345965915
150,0.00919087981621022,0.33844541400179967,1.948702890491701,0.06455362869476092
151,0.009083838732156927,0.3365807885274944,1.9493949418612653,0.04219561878051038
152,0.008990189889986872,0.33787287753125506,1.9501450511213188,0.002560029981237803
153,0.008961522523069424,0.33735390362890605,1.9507574391112934,0.0006869527876892073
154,0.00880000470123799,0.3375326601823033,1.9514293623127186,0.007672265199848833
155,0.008710700059083452,0.3374624151128224,1.9521506612743855,0.008586143523309544
156,0.00867751250677773,0.33683336684136256,1.9527231808863186,0.021107368105976854
157,0.00850091099680097,0.33697973502710327,1.9533611129854331,0.0012321255784654506
158,0.0084036227800614,0.3368920207057987,1.954010191037792,0.0069227392193708685
159,0.008325570389497149,0.33588471660868346,1.9546992025763008,0.01518676093941443
160,0.008293435769686466,0.336063972364534,1.955286569283383,0.005115622465940761
161,0.008164056898439919,0.3363243017801043,1.9558628729291128,0.008839032124331656
162,0.008034793744633527,0.337494385036829,1.9565340379430958,0.013758135271786962
163,0.008009881834052383,0.33485798072688033,1.9571264953303387,0.04894212907821679
164,0.00790963235730875,0.3371579091663233,1.9577322608158272,0.016944669529262733
165,0.00783101794575404,0.33504392119865767,1.9583829889480806,0.035344024150673094
166,0.00780336596713414,0.3349480976062354,1.9589969545477515,0.00043928780527318235
167,0.0077418780781548235,0.3345188150307802,1.959591352980661,0.017944316153972493
168,0.0076663630232383624,0.33321696116112587,1.9601127267841907,0.012982468780957677
169,0.007525358837460825,0.33148643971305464,1.9606187121184528,0.022740169620600683
170,0.007381195368452066,0.3268941623547452,1.9612131801791404,0.053641090374484286
171,0.007336503027303876,0.3283260723572818,1.961735545947942,0.03911260146992441
172,0.007224565275832689,0.32825353545049724,1.962338557777485,0.014687891627127615
173,0.007201662803212547,0.3278541296854799,1.9628999456811838,0.006854653396650425
174,0.00713968613968993,0.3281343346768545,1.9634141533037734,0.02802784680387028
175,0.0070364817939589,0.3280892958069948,1.9639686051834602,0.01663461826255344
176,0.006981764225312397,0.3281102495063865,1.9644834804207862,0.013261135929164345
177,0.006892686803483674,0.32833196500242023,1.9650464354134534,0.02173428529369113
178,0.006858634902983992,0.3283199275572544,1.9655036176933725,0.01034700519083304
179,0.006723147954700617,0.327820814460866,1.966056879865023,0.0070920120792554225
180,0.006694021036258922,0.3271980107470655,1.9664984500724292,0.004019270522942111
181,0.006557163902559256,0.3269946259295839,1.9669967556140207,0.022505045645376823
182,0.006487984967492299,0.32686190380332597,1.9674897527611501,0.013877727587472894
183,0.006419475845242153,0.32684038436988566,1.967991901376979,0.00909247866594377
184,0.006365856044101555,0.326755292034042,1.968500339828393,0.01483640485405089
185,0.006323030460874057,0.3267777661980955,1.968981337791468,0.0014061674022791582
186,0.006256769503178988,0.3267896495436366,1.9694640550415698,0.0006385784201234411
187,0.006197870537644356,0.3263933247198723,1.9699929759672394,0.01265689383537155
188,0.006189643193495816,0.32646402314719747,1.970406941737262,0.003010745457201938
189,0.006068568906901406,0.32634308181964394,1.970904994826334,0.010242140730836829
190,0.006040917047571616,0.3263786208995339,1.9712979344161918,0.0017811514326101945
191,0.0059117683482063895,0.3263872695170732,1.9717628779693572,0.002587248657395657
192,0.00586481883585202,0.32627785568334666,1.9721988123402607,0.018904736447554395
193,0.005793214172781015,0.32612024203804496,1.9726865038556403,0.029876947966996352
194,0.005778898559506797,0.32530235021254905,1.9730495398723973,0.04363262591236693
195,0.005642571753047392,0.3253001314560543,1.9734827861668467,0.005075521631153106
196,0.005587327622913378,0.3252600886495241,1.9739349118226237,0.013985798557332577
197,0.005555483758211208,0.3253027589840857,1.9743493799098646,0.020190057368968714
198,0.005489123869892405,0.32535813909783656,1.9746703241855434,0.009160931789370405
199,0.005335925365328089,0.32452537110429597,1.9750969060196275,0.02923658595523975
200,0.005300353599866545,0.3244988099353747,1.9755221794371596,0.026881582138520838
201,0.005266535702841276,0.32451854547967107,1.97594960928815,0.0034834795092884827
202,0.005237750249647407,0.3244524739328914,1.9763605130256607,0.0326396948906505
203,0.005195077829986437,0.32311332839178386,1.976802146438835,0.02889512897302722
204,0.005186475372290713,0.3229901511508892,1.9771800181908317,0.02833390910243682
205,0.005115503771050694,0.3230012644257171,1.977593881703977,0.007957043429225886
206,0.0050862399804676925,0.3230597892399617,1.9779366669770928,0.012886401866086666
207,0.004989119752440406,0.32269725609492966,1.9783181953691604,0.01087023351832066
208,0.004938679878507053,0.3227312602995439,1.9787262331784814,0.004209258905112892
209,0.004918814480587359,0.32285190755145143,1.97911827287406,0.009763335643211947
210,0.004884811504104775,0.322852432503615,1.9794673068076976,0.009874189930037785
211,0.004811134033762091,0.32287328597683257,1.9798487263089632,0.022841276300286487
212,0.004775849843959263,0.3230716529340275,1.9802381294879785,0.004494540468828949
213,0.004751500810915466,0.3233999465932869,1.9806047306934398,0.013222151196347709
214,0.004706654002039393,0.3213518878781775,1.9809613437662494,0.012390828935072585
215,0.004655759193705833,0.32133243949886675,1.981322373034845,0.009083824623508248
216,0.0046136059074527854,0.3216226711586144,1.981665885409833,0.007280640946548281
217,0.004557712405938944,0.32176575338859126,1.9820340654004267,0.00836594174530135
218,0.004531059287206897,0.3217796189493207,1.9823836814247757,0.008539536735680706
219,0.004488296987133935,0.32134376864943653,1.9827575114531701,0.010041352007887739
220,0.0044732033265608056,0.32136450177497633,1.983105852052038,0.00010257260142929514
221,0.004434142691386228,0.32140732105494463,1.9834332706537392,0.001208483169816408
222,0.0043776963967422046,0.32131249362212155,1.9838000700829235,0.005229033519214735
223,0.004365133729344131,0.32130693873906285,1.9841001981210988,0.007525618745563206
224,0.004287553742263777,0.32122566701423894,1.984449798755883,0.006376194912680929
225,0.004265683840243158,0.3214171419642141,1.9847951375463206,0.002047421975635506
226,0.0042414669202122226,0.3213561951385935,1.9851286554244933,0.00014196892669722256
227,0.004207608841172101,0.3214409596538526,1.9854138785577349,0.00579962625268459
228,0.004128764459474026,0.3214710976652237,1.9857318416847178,0.00894987288870152
229,0.004089160623049406,0.32182367669854484,1.9860413860404011,0.0006606342185271157
230,0.004044608125920636,0.32185546090629485,1.9863578410120448,0.011620634341083033
231,0.004010738086696799,0.3213147805125686,1.986693590111465,0.02117271138572848
232,0.003998918885388455,0.321345108813112,1.9870326934561446,0.002984786319340502
233,0.003991443308276288,0.3215329000601429,1.9873354156136833,0.0017434087474581575
234,0.003948517329422477,0.3216597151435141,1.9876440052111766,0.01686662515193849
235,0.003915101209478832,0.32167168973121746,1.9879458402205012,0.0066833578937933215
236,0.003877854752787182,0.3216794395811745,1.9882122991564732,0.007844917540129481
237,0.0038087035139245527,0.321247628394174,1.9884965345334111,0.013240159166268936
238,0.0037631353544520085,0.32125649078139024,1.9887939262877556,0.004216397746202239
239,0.0037345421554950604,0.3212541039096105,1.9891159485671348,0.008931656048097977
240,0.0037328551056526878,0.3212546317647093,1.9893726168683792,0.003958768953788366
241,0.0036664418001758664,0.3211830075780947,1.9896539332568541,0.012341209097498697
242,0.0036302052058325655,0.32119888338667524,1.9899344554196514,0.014445745715485327
243,0.003596296008847378,0.3212053958014433,1.9902137469896743,0.005063602410036824
244,0.003564081112308061,0.32120329498333744,1.9904917842515881,0.000623673517803697
245,0.0035333914657964087,0.3214257602843452,1.9907788530175239,0.011245556022210442
246,0.0035143098116063205,0.3214473169207155,1.9910646550624405,0.021934760015522296
247,0.0034956120610066775,0.32150181262327926,1.9913177349672844,0.002665081022551084
248,0.0034460271893939245,0.3210584508672639,1.9915936047507246,0.006733002203780827
249,0.0034233410164603664,0.3203459685702132,1.9918535881538924,0.017833687074913694
250,0.003386828260558884,0.3202192178176009,1.9921327518415985,0.023385547302491237
251,0.003372508184296297,0.320081740578625,1.9923934097609988,0.011483340006325171
252,0.0033410387027907416,0.3201449804082448,1.9926534010050942,0.011393273660888305
253,0.0033116148083704717,0.3201471810246369,1.99291100303367,0.005077949741155888
254,0.0032823494604508423,0.32023727564374604,1.9931250659790325,0.0036078909200466303
255,0.0032123447928550973,0.3202529348306916,1.9933661458783996,0.006344134055430962
256,0.003175206785592259,0.32026906357049906,1.9936233589472567,0.0029044301093724906
257,0.0031572967823095682,0.32026823953804734,1.9938800007809032,0.008388134699389488
258,0.0031403612439058395,0.32025676380257534,1.994091013577569,0.0028721695762050892
259,0.0030795376237628684,0.32021702186716844,1.9943304607226895,0.021438571454372477
260,0.0030522089940645107,0.3201730660900004,1.994573610787631,0.009020091734331988
261,0.003030914004197675,0.3201724401251068,1.994820483190102,0.019346778871212764
262,0.003015152862664647,0.32021706616838125,1.9950410597224715,0.009596141905314654
263,0.0029746102858971683,0.3202005157283295,1.9952900371587452,0.000689078671102415
264,0.0029657916573840545,0.32014903437612063,1.9955231392280872,0.016293261351450327
265,0.0029419509395500645,0.32015962431658307,1.9957478459532492,0.0028860250496786114
266,0.002911817169053885,0.3201547226169118,1.9959509525565289,0.00511055134558387
267,0.002862802466085288,0.32004922475245773,1.9961765779161764,0.026011814667850207
268,0.0028403993163315295,0.3200729879087102,1.9964035309486872,0.01198528946093128
269,0.0028212463966982076,0.31997857658165996,1.996641385706813,0.01699240802542897
270,0.002814584245521448,0.31993679651352647,1.9968695206795124,0.00790731275447925
271,0.0027988309030685644,0.3199172963200236,1.9970929371354975,0.01044207617963554
272,0.0027797427220221348,0.3198276518179907,1.9973210100116525,0.0011730574550050917
273,0.002766930018023392,0.3198735130959312,1.997524943865545,0.020291042621135232
274,0.0027312147535291033,0.3197870089443654,1.9977297340395217,0.012594937378398445
275,0.002699427870326026,0.3197801507632785,1.9979540662250146,0.0014385120835338288
276,0.0026898170630712355,0.31972838770309747,1.9981474128446344,0.015741353231626037
277,0.002650214111223231,0.31973518865258416,1.9983559645095377,0.006967895391004272
278,0.002629148438754682,0.3199111414197324,1.9985712151583668,0.01575175785383672
279,0.002616562417795143,0.31986364953843494,1.9987715596957938,0.007819271756621334
280,0.002590232629535889,0.3198210967998821,1.9989723368473136,0.016805638534659318
281,0.002566602503744413,0.31987460720123473,1.9991860567718285,0.011075032877800137
282,0.002557885995766788,0.3198749904661005,1.999371481948764,0.008730462225620123
283,0.0025217696349434586,0.3198936014718415,1.9995623327678416,0.00765207685858035
284,0.00249416442591718,0.3198132571144128,1.9997171153194868,0.004120679851238682
285,0.0024330471226932473,0.31973403190756605,1.99988488724609,0.0006615718145878584
286,0.002390122566092097,0.31971029107904464,2.0000805448737444,0.008653907785247694
287,0.002378651662353025,0.31967899086870116,2.0002294321850194,0.009816307104842282
288,0.002321618895702058,0.3196796881971958,2.000416338485386,0.0022355007848836902
289,0.0023073461803745847,0.31967156727467766,2.0005949929476925,0.013413096632289255
290,0.0022860905073788765,0.31967532468708815,2.0007668026556473,0.010070955681147107
291,0.002259854291685884,0.3196584195590969,2.000887969215081,0.0002538363945331042
292,0.0021854612961402513,0.3195273007683376,2.00103014854533,0.0012493434011884126
293,0.002138402026364196,0.31953943963216463,2.00115287458697,0.01459188868958917
294,0.0020760282786910426,0.31939870236290685,2.001108418234496,0.004765608376929711
295,0.0018524959379394238,0.3194397645196609,2.000994786333825,0.007014652794316303
296,0.0015792240114783928,0.31944025250397945,2.000950128645763,0.0023861764631271888
297,0.001398214313339632,0.319440609768047,2.0007762700222216,0.005730139912489428
298,0.001103891840504688,0.31943987146175534,2.000779436709152,0.0017060011741234006
299,0.0010115652932942475,0.3194446898160783,2.0005915893372976,0.0008644906912903176
300,0.0007365136711241282,0.3194313350239481,2.0004588214850627,0.0008012057784201933
301,0.000540153398989504,0.31943239641254373,2.0003668402969037,0.0005786688280292648
302,0.00040148066725655357,0.3194333458933313,2.000000000000001,0.0044622078770289765
303,0.0,0.3194333458931048,2.000000000000001,0.0043963463050931476
304,0.0,0.3194333458934013,2.000000000000001,0.008726712965081925
305,0.0,0.3194333458933086,2.000000000000001,0.005131801186674699
306,0.0,0.31943334589340877,2.000000000000001,0.01010387193728173
307,0.0,0.31943334589336086,2.000000000000001,0.0016225800857326681
308,0.0,0.3194333458932785,2.000000000000001,0.0007576239316875897
309,0.0,0.3194333458935516,2.000000000000001,0.013843783863194872
310,0.0,0.3194333458933497,2.000000000000001,0.0015500567866506651
311,0.0,0.31943334589319716,2.000000000000001,0.002335401671260357
312,0.0,0.31943334589343586,2.000000000000001,0.0052418897002146905
313,0.0,0.31943334589339656,2.000000000000001,0.004442115498905758
314,0.0,0.31943334589328787,2.000000000000001,0.007669756601797318
315,0.0,0.31943334589324823,2.000000000000001,0.006001788467057119
316,0.0,0.3194333458933868,2.000000000000001,0.011704283002465475
317,0.0,0.31943334589317174,2.000000000000001,0.0034068847835738453
318,0.0,0.3194333458936952,2.000000000000001,0.002531996751293914
319,0.0,0.3194333458935291,2.000000000000001,0.011788580839055778
320,0.0,0.3194333458933125,2.000000000000001,0.0015041019224240099
321,0.0,0.31943334589326056,2.000000000000001,0.0016759599471079707
322,0.0,0.3194333458932478,2.000000000000001,0.0048486332794723565
323,0.0,0.31943334589334643,2.000000000000001,0.008066933473905358
324,0.0,0.3194333458928865,2.000000000000001,0.006965351608631689
325,0.0,0.31943334589365513,2.000000000000001,0.004398849939358305
326,0.0,0.3194333458932658,2.000000000000001,0.01309591157489201
327,0.0,0.31943334589354233,2.000000000000001,0.02401774331022729
328,0.0,0.31943334589345673,2.000000000000001,0.008820536865572076
329,0.0,0.31943334589338057,2.000000000000001,0.02471464731820791
330,0.0,0.3194333458933901,2.000000000000001,0.016451987476567023
331,0.0,0.3194333458933646,2.000000000000001,0.0010653791503448433
332,0.0,0.3194333458933376,2.000000000000001,0.014139336516267377
333,0.0,0.3194333458931614,2.000000000000001,0.004615757279599496
334,0.0,0.3194333458934488,2.000000000000001,0.003860327048607033
335,0.0,0.31943334589341854,2.000000000000001,0.007308131489347974
336,0.0,0.3194333458932666,2.000000000000001,0.018339676160638453
337,0.0,0.3194333458934619,2.000000000000001,0.008545152736827514
338,0.0,0.3194333458934824,2.000000000000001,0.002416868204056226
339,0.0,0.31943334589352734,2.000000000000001,0.013605898386836025
340,0.0,0.3194333458936104,2.000000000000001,0.030561684723217342
341,0.0,0.3194333458936681,2.000000000000001,0.017926084836995183
342,0.0,0.3194333458935471,2.000000000000001,0.011399808653571049
343,0.0,0.3194333458933055,2.000000000000001,0.01358699969331024
344,0.0,0.31943334589362027,2.000000000000001,0.0034943711168454582
345,0.0,0.31943334589338246,2.000000000000001,0.00688672067674297
346,0.0,0.31943334589364203,2.000000000000001,0.01805801907628189
347,0.0,0.31943334589361777,2.000000000000001,0.00326761177432845
348,0.0,0.31943334589324635,2.000000000000001,0.006354580026572857
349,0.0,0.31943334589347355,2.000000000000001,0.007106695494537672
350,0.0,0.31943334589325456,2.000000000000001,0.012555035966408059
351,0.0,0.31943334589339756,2.000000000000001,0.0024522024692874445
352,0.0,0.3194333458936208,2.000000000000001,0.010008648472252711
353,0.0,0.3194333458932264,2.000000000000001,0.007359111444569442
354,0.0,0.31943334589341543,2.000000000000001,0.019067169381837838
355,0.0,0.3194333458933657,2.000000000000001,0.0002977258753053959
356,0.0,0.3194333458933668,2.000000000000001,0.003543722017747202
357,0.0,0.31943334589367034,2.000000000000001,0.026443149159057548
358,0.0,0.31943334589361205,2.000000000000001,0.020697111592228937
359,0.0,0.319433345893268,2.000000000000001,0.015885418451609647
360,0.0,0.3194333458929943,2.000000000000001,0.010542442468730224
361,0.0,0.31943334589334393,2.000000000000001,0.0025628961034824507
362,0.0,0.319433345893151,2.000000000000001,0.01807999660872983
363,0.0,0.3194333458931903,2.000000000000001,0.004130033296889868
364,0.0,0.319433345893296,2.000000000000001,0.005145298528108495
365,0.0,0.3194333458932523,2.000000000000001,0.016807951043019704
366,0.0,0.31943334589345057,2.000000000000001,0.015932704901299853
367,0.0,0.31943334589313865,2.000000000000001,0.00922858310456758
368,0.0,0.3194333458934623,2.000000000000001,0.0037255829706520924
369,0.0,0.3194333458933213,2.000000000000001,0.008715132336126556
370,0.0,0.31943334589342937,2.000000000000001,0.0018631009629520242
371,0.0,0.3194333458933093,2.000000000000001,0.014371993003710216
372,0.0,0.31943334589381167,2.000000000000001,0.032833791694150224
373,0.0,0.3194333458934265,2.000000000000001,0.0378591349386134
374,0.0,0.3194333458937445,2.000000000000001,0.006996222917652138
375,0.0,0.31943334589326144,2.000000000000001,0.000244726328525536
376,0.0,0.319433345893673,2.000000000000001,0.0372083421564227

==> data/spectrum_abalone.csv <==
j,id,exact,mNone,m100,m300,m600,m1000,m2000
0,1,1.0,0.9999999999994478,0.99999999999338,0.9999999999995733,0.9999999999990894,0.9999999999845557,0.9999999999944769
1,2,0.9954953,0.994842876242628,0.9937644439621803,0.995417257823904,0.9966962405474333,0.9943448404576469,0.9945172150834438
2,3,0.99427384,0.9940284558579627,0.9892513555418748,0.9938087105285418,0.9946059959277755,0.9939283443309487,0.9939564664099269
3,4,0.9882665,0.9853937102429289,0.9739059470145139,0.9867270177606589,0.9860302608442352,0.9840206127609454,0.9840755378725871
4,5,0.97647846,0.9738382530468553,0.9618351229107743,0.9775720490874615,0.9782213770287032,0.9732648260096376,0.973414172803305
5,6,0.9743995,0.9685553860909252,0.9554874593380455,0.9731185158290117,0.9706960284052426,0.9687232586048526,0.9674172192793664
6,7,0.96362615,0.9417220475811713,0.9299271930618174,0.9467849324074396,0.9496486054707747,0.9358003424201423,0.9352239455431399
7,8,0.95157355,0.9379980524919644,0.8993356153489867,0.9406845144330432,0.9410535141351424,0.9301648723787183,0.9345633416427589
8,9,0.936661,0.909462517435059,0.8482719983761388,0.920344389404796,0.9127703787177669,0.8848949125058286,0.8924895430651809
9,10,0.92822355,0.8737898748779783,0.7551257050447916,0.8857469159053105,0.8851541420498811,0.8370610834780049,0.8461830427549224
10,11,0.9177403,0.8007706108632628,0.7044184946473734,0.8406395794197861,0.8157322323133779,0.7362607779021871,0.7647337201762104
11,12,0.8872555,0.7546214709822977,0.5990170425422807,0.7709468937233256,0.7760459886462417,0.6696349277344892,0.7166700635555522
12,13,0.88130194,0.6299286365147079,0.5932620071453655,0.6658706229999469,0.6664894175659015,0.5854270615536666,0.5889350530422869
13,14,0.87192917,0.5952719487957872,0.4947768560106366,0.6174222212907553,0.5796265535948645,0.5620748760689855,0.5716560914067472
14,15,0.8374842,0.5528259574126881,0.4312226626963585,0.6001427019968842,0.5610111521885021,0.5395224009902274,0.5414928188582464
15,16,0.8040336,0.509092867425049,0.3623516363516395,0.5764290040559539,0.5338295701083744,0.47080681955331827,0.4778179438950584
16,17,0.7968218,0.46747578001122925,0.30440860346983506,0.513478942925375,0.4859982037960655,0.4165200526054644,0.44767694226426924
17,18,0.7781588,0.45781913858602774,0.28094901098845615,0.47018893179454807,0.452336204437496,0.4084516787473599,0.4273628398074195
18,19,0.7459867,0.42419875229767096,0.23858773891173934,0.4684772837573498,0.43656517992457294,0.38364543884427416,0.4084821978595552
19,20,0.72805464,0.4206284441662344,0.22304777113773552,0.441111525574057,0.4316940413627989,0.34846835587526287,0.3825518424651371
20,21,0.72506565,0.36219904965486194,0.1821061799868266,0.3968116142144634,0.3902975067653866,0.32748165227654163,0.34346970918292946
21,22,0.6637583,0.34547768870865114,0.15927020368982545,0.3620484051173693,0.35660081484163664,0.3201750067682304,0.33238944235853585
22,23,0.6453885,0.3350376152375518,0.1573384783908899,0.34482649087262807,0.34040314311504355,0.31653568397743465,0.3175394288178911
23,24,0.625074,0.3228543218584883,0.140296253465868,0.3255067254685732,0.3295819769366439,0.28564321780192226,0.30655645950118376
24,25,0.61931497,0.2954618694331132,0.11687745269216909,0.31462359752911756,0.3239965028981998,0.27761193232375975,0.2768644777421161
25,26,0.6160574,0.28683823641767,0.10275845997622755,0.2965165172130566,0.30749744922804656,0.273788259724896,0.27200768679700144
26,27,0.5921076,0.28189174008574985,0.07157405291322608,0.2777901514449667,0.2900775643362209,0.257190424431063,0.2672743317545269
27,28,0.57414657,0.2694966854630245,0.0685144410178622,0.2667049209478936,0.27917842949109906,0.24407333280410504,0.25765253636170654
28,29,0.56253076,0.2614415179244365,0.06479346519524953,0.25691556160931667,0.2716609283340541,0.22789963148522488,0.24291158821578146
29,30,0.55407315,0.24861285316785744,0.05274571486728487,0.24024917874091933,0.25225913107052805,0.21621874225730017,0.23546981200717276
30,31,0.52693504,0.22650953832243506,0.0409883179198863,0.23188680613092177,0.24855307596564535,0.21419210193793997,0.2294765806057373
31,32,0.52382636,0.22205530259863343,0.03801372219719131,0.20578857935762881,0.24585640193455396,0.20441668059939408,0.21704841326471955
32,33,0.522221,0.20904020309244037,0.030691335620414806,0.1991832085014698,0.2302211408617921,0.1976175934017197,0.21147338680346695
33,34,0.51217,0.19653988295314379,0.030342862110823862,0.18785276584346638,0.21438046535243266,0.1834055528209346,0.20312586105346306
34,35,0.4966407,0.19411928655836694,0.025455494500727663,0.1805069209575342,0.20667707234966906,0.17127989336780952,0.18929369051410533
35,36,0.4780861,0.19029853052950085,0.02077327264299176,0.16945759171857902,0.1949081522705613,0.16964634236725953,0.18335456187724716
36,37,0.46676785,0.18663715784497734,0.019117805002997156,0.16075871350459714,0.191459604636667,0.16420395029731308,0.18101973805673072
37,38,0.46238172,0.18234746879009178,0.017096977401135537,0.15293830889009838,0.18594538832634325,0.15657934199210863,0.17205321691717798
38,39,0.448122,0.17488759331132359,0.013638113987021456,0.13865726681350382,0.18335975262212476,0.1558374970245744,0.16714155616917403
39,40,0.43800345,0.1726180523179253,0.011235064601467505,0.13554915781282142,0.172282267457446,0.15391426346244308,0.15837555745555457
40,41,0.41943908,0.16424386664983143,0.009064638788084072,0.13031303888485726,0.17160167925009553,0.15004506602539028,0.15411127234325497
41,42,0.40948159,0.15611004304803314,0.00667263579404065,0.12536523660944376,0.16189450084448326,0.14908418220299588,0.15132644083409755
42,43,0.40605402,0.15521722478957647,0.006372883320998522,0.12167458714566562,0.15944681035631328,0.14427448659226233,0.1412279983750545
43,44,0.3945054,0.15272049919494493,0.005574847729327231,0.11143253978061662,0.15523071322919302,0.13764880300519333,0.13776740856579597
44,45,0.38738173,0.14819585837050947,0.0029368506447275755,0.10608258387376962,0.14699019728068738,0.13101019991865104,0.13579709336736284
45,46,0.36490667,0.1462979643402791,0.0024823519358863604,0.10279576335361061,0.14510477861576335,0.12661556908771582,0.1301357560464106
46,47,0.35960835,0.13787311673064084,0.0,0.09544475369612883,0.13799239661354826,0.12421497504398793,0.12449048348415108
47,48,0.35433564,0.13663932034380816,0.0,0.08931778177735965,0.13334187579812953,0.12200465712701561,0.12090304113802325
48,49,0.35045865,0.1336072995137348,0.0,0.08491840411965805,0.13153483337883562,0.11926867269905536,0.1193636802886575
49,50,0.34868115,0.13130018475100844,0.0,0.08091223210142226,0.1273378928396697,0.11576893384851086,0.11830302137036039
50,51,0.3427006,0.1276534960147372,0.0,0.07794173957968922,0.12635120471263964,0.11076737068545948,0.11240090028535892
51,52,0.33713767,0.12397032642022404,0.0,0.07328636311763934,0.12352815485493322,0.10830409566964479,0.11017598053999499
52,53,0.3353061,0.12148885063073689,0.0,0.07198103861074515,0.12291850500370669,0.10723180091161262,0.10779822801198818
53,54,0.3216462,0.11831329196123172,0.0,0.06978470237939285,0.11913582409649455,0.10241926364344212,0.10610196699551076
54,55,0.318123,0.11788576261030671,0.0,0.06752186249153519,0.11786769973088512,0.09956361653792055,0.10032566466745749
55,56,0.30903047,0.1154481394506889,0.0,0.06362263265822275,0.11471813352733953,0.09806629432634778,0.09904207453863084
56,57,0.30250278,0.11262388357341033,0.0,0.0599608444483329,0.11186278754408815,0.09546268268871305,0.09593389410721642
57,58,0.29991615,0.1121099139398012,0.0,0.05723314569765072,0.11066789882714974,0.09442201743120668,0.09496194143642697
58,59,0.29717883,0.1109669140962998,0.0,0.055157730275018864,0.10952518488537881,0.09217085310603645,0.09162287786725654
59,60,0.28557628,0.10939969158879304,0.0,0.051851590099516044,0.10718617300611887,0.08896484032463985,0.0891198589577244
60,61,0.28234902,0.10710908294390838,0.0,0.04959057857705027,0.10620140941234989,0.0879027784406411,0.08847856727172675
61,62,0.28084424,0.10697858995386772,0.0,0.047596655376028904,0.10454317033730694,0.08607785996151644,0.084488434865734
62,63,0.2749809,0.1065491301578747,0.0,0.04613722232698021,0.10375253945537866,0.08543762802680241,0.08350626765421844
63,64,0.27319568,0.10361864996280638,0.0,0.04485932814717317,0.10191466286774548,0.08466274467248433,0.08051859316460833
64,65,0.26547828,0.10324813366007389,0.0,0.0433853181205412,0.10047603717018908,0.08378148976076606,0.0799747374865011
65,66,0.26020765,0.10187098855338395,0.0,0.040568528325919825,0.0992705452611654,0.0811147393165344,0.0777262664176054
66,67,0.25972167,0.10127795334335658,0.0,0.03828218042151505,0.09899700901877874,0.08092396525118728,0.07392352217581868
67,68,0.2586701,0.10026730350022776,0.0,0.03790693689530687,0.09742075025590527,0.07868923088151077,0.07350276516364543
68,69,0.24471585,0.09827754449471428,0.0,0.036615159835957374,0.09668905125530683,0.07709975252844967,0.07070020991984069
69,70,0.24051341,0.0975544034122327,0.0,0.036176961510471325,0.09628741770099768,0.07467827406426655,0.06951825612369432
70,71,0.23783132,0.09728839562802853,0.0,0.03494317692775109,0.09503750443489997,0.07337307303736333,0.06861738036274675
71,72,0.23404527,0.09558463418762242,0.0,0.033861428739647176,0.09338307579810824,0.0713208525409143,0.06650759675803236
72,73,0.22571956,0.09410589679850256,0.0,0.03148943455232646,0.09240121535229669,0.07125570294518689,0.06600050260905271
73,74,0.22301923,0.093392618451508,0.0,0.03096694199429198,0.09132536815527402,0.06922372164669606,0.06316696240433364
74,75,0.22233647,0.09185273104558814,0.0,0.0301904282040382,0.09038268030308635,0.06825500867985303,0.06135402786776975
75,76,0.21661937,0.09143669592745131,0.0,0.027994410244235424,0.0895292558506877,0.06738822684853464,0.06071062968493175
76,77,0.21263129,0.09089282226984768,0.0,0.02720835001491479,0.08861083960260764,0.06574564531249617,0.060108261023392326
77,78,0.20967835,0.08831785678895489,0.0,0.026187392361373935,0.08715956330533538,0.06483827797090254,0.05860624518240235
78,79,0.20790495,0.08791233574575057,0.0,0.02552403226289198,0.08625261182875794,0.06411452788415274,0.05768589824784998
79,80,0.19667318,0.08776078183264116,0.0,0.023721067505996358,0.08588009123355433,0.06339993912027395,0.05618104489367297
80,81,0.19314246,0.08667846265675301,0.0,0.02295436171044007,0.08492265919679735,0.06241751456408087,0.0558415027224751
81,82,0.19045064,0.08606252516903667,0.0,0.02078144319815147,0.08428972614997074,0.06174818464365708,0.0542212526109328
82,83,0.18775281,0.08558188135941164,0.0,0.02031085667090674,0.08312651618004055,0.06096570339297622,0.0520007213734427
83,84,0.18198726,0.08480147856678866,0.0,0.01896962645548165,0.08227647261633624,0.05937110695669644,0.05067739447132867
84,85,0.18016413,0.08439774806584738,0.0,0.018136969940736266,0.08151514297746117,0.05854516793483628,0.05030984018726073
85,86,0.17988487,0.08221445606260669,0.0,0.017337512489279807,0.08052089564373786,0.057532006372042636,0.04808907659793528
86,87,0.17299229,0.08213152830376982,0.0,0.016869984953526613,0.08018591147399669,0.05725371330367828,0.04712490433725161
87,88,0.17169039,0.08097764761775379,0.0,0.015910533904657156,0.07965020980589216,0.05691571591427645,0.04668653302020037
88,89,0.170739,0.0800323729245312,0.0,0.015676196445562823,0.07874188801389916,0.05619412393614459,0.04572857494831737
89,90,0.16750228,0.07897370690390391,0.0,0.015011224919026813,0.07807888578089694,0.055661808573904514,0.044736400947985956
90,91,0.16528444,0.07868962708620009,0.0,0.014048088778767674,0.07735714057035564,0.055363820612315005,0.04448496787899847
91,92,0.16198738,0.07791414202961364,0.0,0.013606791119904087,0.07640407898090416,0.05444126557999118,0.04324885992539872
92,93,0.16047181,0.07716658376343562,0.0,0.013201989174831251,0.07521551665159028,0.05341556455037897,0.04278010240284578
93,94,0.15984233,0.07670976647799897,0.0,0.012849307191662522,0.07513397976713745,0.0530216939544942,0.04184966158457117
94,95,0.1577175,0.07651347758397038,0.0,0.011955434900021744,0.0745966323771037,0.052725157988211986,0.041279946567107796
95,96,0.1554437,0.07487788907368649,0.0,0.011819315472776315,0.07361504978173691,0.05235908226912351,0.040033551334721536
96,97,0.15238823,0.07479744077552218,0.0,0.010882984179900683,0.07285670122572632,0.052042072932081296,0.03922963374944738
97,98,0.15101516,0.07460136182206857,0.0,0.010230776676406218,0.07221842879878049,0.05097146357329052,0.038632218964726635
98,99,0.14898436,0.07420161003341243,0.0,0.01001213950666524,0.07141254588182379,0.050677609865192874,0.03803797003385586
99,100,0.147576,0.07329733342846309,0.0,0.009878594881289789,0.07084592995183094,0.0504405481249643,0.03770586729030712
100,101,0.14492612,0.07272010862418715,0.0,0.009395608383346115,0.0699308524867881,0.050268637310815135,0.0367317096508472
101,102,0.142831,0.07249822828037893,0.0,0.008972863379912275,0.06879403056315792,0.04967317617377886,0.03569781679109504
102,103,0.14108486,0.07122152943746096,0.0,0.008241736110220464,0.06859077266679074,0.04893474384842251,0.03526726746592436
103,104,0.13822247,0.07044257144292662,0.0,0.008074159101937884,0.06839350947843546,0.048562646912533786,0.03513602627700292
104,105,0.13732912,0.07025793499450575,0.0,0.007851482773677743,0.06780101418423685,0.048095258563306854,0.034249796977488624
105,106,0.13599612,0.06961849704785927,0.0,0.007496546222681758,0.06723025748158465,0.04744155372339338,0.03381476348415813
106,107,0.13306914,0.06889838629788878,0.0,0.007163660044444461,0.06707238794738445,0.04715667302260186,0.03303773273526476
107,108,0.13204318,0.06808158392781595,0.0,0.006969905886490212,0.06656332201393832,0.04690256855097819,0.03281464230034802
108,109,0.13035424,0.06799328520003434,0.0,0.006806525831522558,0.06594024909199872,0.046342785953631144,0.03219274637793388
109,110,0.1283986,0.06749092985903463,0.0,0.0064635926848018764,0.06529179810757381,0.046266024273038324,0.03163711388801556
110,111,0.12656026,0.06718717948715773,0.0,0.0060247469816474735,0.06502314978533358,0.04585463501074241,0.03124892239561839
111,112,0.124883495,0.06697891110961021,0.0,0.005812972752915427,0.06407795181389035,0.04540898966298564,0.030071218390585797
112,113,0.122511715,0.06670525693278645,0.0,0.005495535017168485,0.0639243173398553,0.044916068620947956,0.029758693853986357
113,114,0.12111202,0.06562062145550271,0.0,0.0053304408150470165,0.06360870927596822,0.04463977080468283,0.029079693109221143
114,115,0.11780246,0.06495641595195607,0.0,0.004853039421675224,0.06286216822402094,0.04390172613153435,0.0284505365880817
115,116,0.11673803,0.06413826590913234,0.0,0.00476417862090619,0.0620824418925696,0.04369334845927483,0.028365471998234117
116,117,0.11444004,0.06395679828245242,0.0,0.004510533870363147,0.0615343153037708,0.04354299999970354,0.027975012646779956
117,118,0.112620085,0.06354720482487285,0.0,0.004062741758165208,0.06076424786558139,0.04287073901138642,0.027576423524948112
118,119,0.11140389,0.06256809351962667,0.0,0.00384640129487275,0.0602409962472718,0.04254951894668889,0.02726708643410527
119,120,0.11091041,0.06199391258822757,0.0,0.003585612557139286,0.05997159819467804,0.04204068337807331,0.026923794592376003
120,121,0.10982123,0.06173028860099792,0.0,0.0034618289620834083,0.059788981524558596,0.041556200749784826,0.0265393076196246
121,122,0.10967696,0.06159551992741079,0.0,0.0033948938836001674,0.05949879428482421,0.041448454027910656,0.02634085519763158
122,123,0.10909862,0.0612017441376312,0.0,0.0031206977189676944,0.058971978693644914,0.041200263835707567,0.02594393881794265
123,124,0.10797688,0.060308530778750556,0.0,0.0029437039893693237,0.05777135913754097,0.04057547246303999,0.02564141520398788
124,125,0.10545736,0.05944888192434919,0.0,0.002571937603125,0.05767467345155402,0.04039496115032211,0.02545024624822468
125,126,0.10533,0.05918255081026693,0.0,0.0024572375376458394,0.056422518976999535,0.039975632784882566,0.025036698311868215
126,127,0.104641885,0.05902538955699039,0.0,0.002134844008616376,0.05591541071381447,0.03976054009613436,0.024796482962602014
127,128,0.10319716,0.05796000443684337,0.0,0.002095994388299674,0.0557790809488269,0.03935772724805219,0.02420573369020817
128,129,0.1025691,0.05774834063854587,0.0,0.0019782296366079306,0.05502886483485505,0.03915365313047195,0.024067601116688656
129,130,0.10040039,0.05679312569605493,0.0,0.0019149983146566968,0.05459926335471218,0.0383595124045529,0.023884285906342822
130,131,0.09924243,0.05630260665026303,0.0,0.0017077534713483128,0.05438860688581225,0.038235394743996495,0.023100918416421753
131,132,0.09871649,0.055746536201837164,0.0,0.001471732376787726,0.05357516764066707,0.038148442298615734,0.022883778911121058
132,133,0.09803904,0.05568669819027625,0.0,0.001369169526802385,0.05331377346269126,0.037775442144377655,0.02275655230927577
133,134,0.096196145,0.0551946901612407,0.0,0.001277307639329589,0.05276183154698629,0.037495798971694506,0.02233846511962241
134,135,0.09584163,0.054693075523566566,0.0,0.0011960092205742985,0.052725119755348104,0.03720793397279458,0.02206122038546666
135,136,0.09469891,0.05448851605376618,0.0,0.0011336340240137915,0.05210892083439876,0.036981608582611694,0.021985377552385426
136,137,0.09235101,0.05355491938000486,0.0,0.0010044978132547828,0.0514441138335852,0.03664244657054756,0.02179015732947607
137,138,0.09065082,0.05345468561072925,0.0,0.0008557654938741806,0.05056314626386074,0.0363947531586148,0.0214711229491852
138,139,0.09003026,0.053327360171422075,0.0,0.000812596956676975,0.050236750190227455,0.036174506962294184,0.021148785216576458
139,140,0.08889157,0.05298901667303446,0.0,0.0006201991106232072,0.04974509514047535,0.03568488812613385,0.02106992959968565
140,141,0.08883863,0.05250243202841272,0.0,0.0005135293259595482,0.049287361029845995,0.03555895549068027,0.020717595619646954
141,142,0.08859756,0.0520482459746587,0.0,0.0004243406831922978,0.049081674492271694,0.03518031873914363,0.020565981549209713
142,143,0.086709164,0.051240080122393256,0.0,0.0003260210289571558,0.048805621812025496,0.03469440989897294,0.020428137854018605
143,144,0.0864467,0.05112817111253089,0.0,0.00027774520373090403,0.04831861773537764,0.034354274849436144,0.019982299894702613
144,145,0.084570006,0.05043710269075181,0.0,0.00019007839358743556,0.04811450225629565,0.03405195865444066,0.019828751931655307
145,146,0.08395041,0.05013581868563284,0.0,8.613316367878705e-05,0.04754394553542256,0.034035172412203316,0.01950104826908511
146,147,0.08378763,0.05004842408474005,0.0,4.104572167737561e-06,0.04735125140620856,0.03377845712678518,0.0192641142308039
147,148,0.08322805,0.04925330991789627,0.0,0.0,0.0466542772147886,0.03340344439377314,0.019194425443575202
148,149,0.08281277,0.04912953114892367,0.0,0.0,0.0462525814176958,0.03331401173858194,0.019125167697191803
149,150,0.08224156,0.048983158615915595,0.0,0.0,0.04602220138214108,0.033134422417114985,0.018837901232322003
150,151,0.08156328,0.04796664220157927,0.0,0.0,0.04497471357335858,0.03299500708303454,0.018719860318402184
151,152,0.080178425,0.047563152146744815,0.0,0.0,0.04463594540657904,0.03235860908865695,0.01848379868349744
152,153,0.07934737,0.04734568004879904,0.0,0.0,0.044433382458398785,0.032104450302388704,0.018429492642239836
153,154,0.078829065,0.04703538515901873,0.0,0.0,0.044233828322243714,0.03171274958333291,0.018419149168229235
154,155,0.07711097,0.04642521699084096,0.0,0.0,0.0440301806407238,0.03149869411009173,0.018089441433735517
155,156,0.07537072,0.04618097311194984,0.0,0.0,0.0433331795753817,0.031406873637609474,0.017940164301633577
156,157,0.07459623,0.04600737271462409,0.0,0.0,0.04319471810817214,0.03110351188649953,0.017758715859026875
157,158,0.074229375,0.04543053568430162,0.0,0.0,0.04280265932822152,0.03080257442578128,0.017627732513876983
158,159,0.07368168,0.04457632693224752,0.0,0.0,0.04222253866258429,0.03062391433788447,0.017507971367690365
159,160,0.072808914,0.04449982379080636,0.0,0.0,0.041892741236185034,0.030518432762406036,0.017460889951936107
160,161,0.07226027,0.044135833041227666,0.0,0.0,0.04156202596968478,0.030345534062328892,0.017329663114872138
161,162,0.07180049,0.04404603892113216,0.0,0.0,0.04126267405776884,0.030257593564688497,0.017169896667139
162,163,0.07150615,0.04354889232492573,0.0,0.0,0.04100907181340972,0.029835613938977427,0.016845681507712835
163,164,0.07100531,0.043139123852161454,0.0,0.0,0.04031224365425402,0.029551014940983975,0.01673405635622757
164,165,0.070610136,0.04275080345192534,0.0,0.0,0.03982366361945431,0.02935431381976064,0.016591568071360783
165,166,0.06990694,0.04228361310269043,0.0,0.0,0.03979888997117443,0.029312408708866394,0.016558054516285538
166,167,0.06933429,0.04191859207415516,0.0,0.0,0.039346755797063586,0.029247383441879046,0.01642307966198223
167,168,0.06884519,0.04179646362876771,0.0,0.0,0.03917912191138092,0.028779810141205068,0.01624049289224037
168,169,0.06869342,0.04134245448420762,0.0,0.0,0.038649993934598365,0.02869768272366988,0.016156109757433035
169,170,0.067481644,0.04114902741587649,0.0,0.0,0.038209629362430185,0.028415908203104558,0.016080997109766994
170,171,0.066375725,0.040780494536384285,0.0,0.0,0.037776807661839926,0.02806769559974754,0.015830679135963005
171,172,0.065766044,0.04037412912309534,0.0,0.0,0.03749226376373885,0.0278679518910306,0.015778611853379542
172,173,0.06489071,0.040046979117674325,0.0,0.0,0.037117023419926794,0.027512058231273465,0.015589736708239018
173,174,0.06474472,0.03967359551229656,0.0,0.0,0.03657631679315878,0.027316897294338647,0.015575558562785283
174,175,0.06430152,0.0394024335928882,0.0,0.0,0.036031450148973146,0.02695860267810481,0.01545075620604234
175,176,0.06382357,0.039246194754385545,0.0,0.0,0.03578950147820125,0.026818118939969618,0.015395993561073145
176,177,0.06331959,0.038815421258731185,0.0,0.0,0.035488554091999774,0.026648048350604386,0.015296910192075679
177,178,0.063185014,0.038482834335471824,0.0,0.0,0.03512207506388684,0.026254786271307628,0.015206721425523003
178,179,0.06258755,0.03829218622666357,0.0,0.0,0.03474497826567778,0.026249324179055403,0.01508136574232017
179,180,0.06213661,0.03783530337602502,0.0,0.0,0.03447519066259741,0.02614518376012581,0.014847538130278766
180,181,0.061352212,0.0374955942692949,0.0,0.0,0.033975398357814726,0.0257655660508291,0.014738632367377085
181,182,0.06048805,0.037239726640193406,0.0,0.0,0.03349781729758358,0.025712225994431147,0.014596078887105972
182,183,0.060219847,0.036988368731739295,0.0,0.0,0.033445009555533436,0.025563854882638303,0.014570821861653442
183,184,0.05986618,0.03689349228554514,0.0,0.0,0.03332885867975779,0.02544308948712055,0.014392738060736408
184,185,0.058515973,0.03627663848319844,0.0,0.0,0.032534952728260645,0.02507128397753478,0.014279500056848433
185,186,0.05784751,0.035838702675418235,0.0,0.0,0.03189077368891561,0.024983532534045356,0.01424115753607453
186,187,0.057757407,0.03565211801017695,0.0,0.0,0.031822475547603556,0.024832153716339376,0.014176168035903654
187,188,0.057005666,0.035565243631490044,0.0,0.0,0.03138676690557322,0.024528201469406114,0.01403653126898642
188,189,0.05623858,0.035265735001991386,0.0,0.0,0.031252512810365195,0.024389290919638543,0.013991647031322371
189,190,0.055793654,0.03487471235835455,0.0,0.0,0.030864206481655516,0.024267910837279354,0.013872162429473965
190,191,0.055107765,0.03461935077279297,0.0,0.0,0.03072036797661672,0.024169104286668748,0.013784212021572017
191,192,0.055011682,0.03453927787163055,0.0,0.0,0.030440531773592797,0.023844453701669436,0.013647063468054822
192,193,0.054102592,0.03388536965668747,0.0,0.0,0.030086542377508404,0.02356347270450574,0.013564317151897513
193,194,0.05352507,0.03380465418500127,0.0,0.0,0.02988346215915392,0.02339677374015862,0.013478815672001753
194,195,0.052868605,0.033144955282515966,0.0,0.0,0.029710082843875045,0.0233385091789888,0.013394647476008215
195,196,0.052636772,0.032935266545371926,0.0,0.0,0.02915024980327058,0.023074381803642383,0.013358020557462684
196,197,0.052505523,0.03228524514852321,0.0,0.0,0.02881086847892972,0.022769914258338023,0.013238598719883678
197,198,0.052296765,0.03193447299327583,0.0,0.0,0.028675993197772354,0.02240864400907498,0.013180177412887982
198,199,0.05221953,0.03170320318695011,0.0,0.0,0.028523961263844776,0.022350746595292452,0.013073418844814473
199,200,0.051657405,0.03143008657532201,0.0,0.0,0.027903315830282976,0.022193412025364206,0.013033242874794914
200,201,0.050741844,0.03133402645514815,0.0,0.0,0.027496624370220366,0.021963043660211935,0.012938186980455506
201,202,0.050582726,0.03094579532001039,0.0,0.0,0.02728425756189207,0.021799385317976202,0.012789479994899574
202,203,0.04992002,0.030755962295545402,0.0,0.0,0.027159812933655447,0.02160038687467978,0.012740130283400328
203,204,0.049671613,0.030266738853979656,0.0,0.0,0.026891425558474586,0.021348642344445244,0.01264278148527156
204,205,0.049011722,0.030152020868897626,0.0,0.0,0.0263831607054605,0.021146808472437512,0.012598961852589251
205,206,0.04863742,0.02990517962209407,0.0,0.0,0.02580392594450705,0.021033960195351798,0.012424580714810063
206,207,0.048509326,0.02966596455300537,0.0,0.0,0.02567358168612749,0.020950220353067428,0.01228601727579495
207,208,0.048090965,0.029294443205889507,0.0,0.0,0.0252843966989572,0.020747961411377025,0.012183539994741505
208,209,0.047700677,0.029052320310591823,0.0,0.0,0.024967052688947465,0.020599194346367942,0.012166919915128444
209,210,0.0474574,0.028931517715140284,0.0,0.0,0.02485023769579757,0.020321128542077762,0.012050692802941281
210,211,0.047184728,0.02872630116322571,0.0,0.0,0.024533596538693286,0.020303211743665606,0.011989305134369589
211,212,0.04674513,0.028323266578575205,0.0,0.0,0.02417724236979536,0.02008059827892443,0.011931794208226204
212,213,0.04626997,0.028162320515451783,0.0,0.0,0.023898987179819826,0.019935805750428234,0.011824992368123425
213,214,0.04602699,0.028120813537896572,0.0,0.0,0.023572649336172445,0.01982872541410466,0.011806246024406285
214,215,0.0455309,0.027584908493122052,0.0,0.0,0.023239079811639786,0.019576719672686257,0.011745720610390675
215,216,0.045334112,0.027215362143617063,0.0,0.0,0.022904803072129033,0.019447747118232557,0.01169384976403592
216,217,0.045152217,0.026825576694052573,0.0,0.0,0.022848871100339885,0.019232528162260037,0.01153718338562041
217,218,0.044820163,0.026444473171244022,0.0,0.0,0.02246825645665117,0.019094488516702736,0.01150531083007456
218,219,0.04432124,0.026415321311795543,0.0,0.0,0.022260445169292726,0.018896798772348584,0.011502140191878741
219,220,0.044194955,0.026247373863707846,0.0,0.0,0.021972319056431502,0.018786379253250877,0.01142467100766353
220,221,0.04370905,0.025969621876170922,0.0,0.0,0.021882507871343042,0.018686219580550775,0.011363385394967234
221,222,0.043550715,0.025681147221796406,0.0,0.0,0.02147964417094524,0.018622844241842806,0.011313229447805011
222,223,0.043396045,0.025193673137460768,0.0,0.0,0.021171787448584212,0.01830515341868672,0.011205728494613407
223,224,0.04309972,0.02498168869421374,0.0,0.0,0.020628695297615244,0.018215803738930614,0.011139251939505584
224,225,0.042765677,0.02457864392334208,0.0,0.0,0.02055185108424159,0.01807362161173913,0.011051957837451451
225,226,0.041971456,0.024395241710107696,0.0,0.0,0.020275120003133158,0.017947307852438855,0.011027356399383077
226,227,0.04184686,0.02429071403988089,0.0,0.0,0.02008158345304791,0.01777285326091345,0.010855100126790857
227,228,0.0417192,0.024127575631079194,0.0,0.0,0.02003438327890599,0.017519125089951643,0.01081193757688625
228,229,0.041404214,0.023801727306032826,0.0,0.0,0.01941807826252964,0.017461081042286,0.010736747958251152
229,230,0.04124776,0.023352360112452588,0.0,0.0,0.01934730333062876,0.017340620821483566,0.01069442804334001
230,231,0.040716548,0.023195245246511686,0.0,0.0,0.01876308850937379,0.017160532363995683,0.01067113746118591
231,232,0.040301684,0.023021054051743383,0.0,0.0,0.018591029102715154,0.017048299680461818,0.010463543373040184
232,233,0.039810665,0.02286788180754353,0.0,0.0,0.018340077178657422,0.016915222539434144,0.010455098850670485
233,234,0.039526787,0.02258968781558819,0.0,0.0,0.018092333474362173,0.016793475892153416,0.010386771602682771
234,235,0.03933853,0.022500129658525003,0.0,0.0,0.017931133296161424,0.01668715172411517,0.010286957906872325
235,236,0.038976915,0.02222992630048648,0.0,0.0,0.017640955000346143,0.016354400395457987,0.010222455595963574
236,237,0.038727634,0.021983729557508967,0.0,0.0,0.01749469627548199,0.01614797454792615,0.010214662709218246
237,238,0.038612757,0.021867803606183157,0.0,0.0,0.017165594427196815,0.016004442821057785,0.010083456567997221
238,239,0.038412925,0.021543356625220614,0.0,0.0,0.017080737874970223,0.015901267953660158,0.010061987664717581
239,240,0.037827387,0.021397320980841194,0.0,0.0,0.016650187174706538,0.01571450209085004,0.00994352253741574
240,241,0.03742813,0.021088052483081363,0.0,0.0,0.016396163590466233,0.01558403122122655,0.00993390875494216
241,242,0.037204735,0.02085028132769885,0.0,0.0,0.01633440760473755,0.015419195776132728,0.009923400074899506
242,243,0.03696858,0.020523254955790767,0.0,0.0,0.016089945205251394,0.015256465170819713,0.009793440979484777
243,244,0.036834113,0.020348195701109593,0.0,0.0,0.01573066176247485,0.015215024034626665,0.009739509244505604
244,245,0.0366541,0.020236670717709623,0.0,0.0,0.01518907365273112,0.014907172335363424,0.009679155399818415
245,246,0.036332536,0.019893755617222016,0.0,0.0,0.014827154687825606,0.014889497444335818,0.009550516394247671
246,247,0.03615551,0.019688020215731947,0.0,0.0,0.014767346408314074,0.014837478471600085,0.009497849154561637
247,248,0.035870742,0.019264547694422592,0.0,0.0,0.014440095904134953,0.014703421808819736,0.009423453182762581
248,249,0.035627604,0.01911747452480139,0.0,0.0,0.014330701096729254,0.014515161050262711,0.009388777266026577
249,250,0.035438493,0.01902747376928359,0.0,0.0,0.013942967331250649,0.014382424526214176,0.009371339824856622
250,251,0.035048623,0.018678422557713403,0.0,0.0,0.01368506065882321,0.014220586601976313,0.009341304598140886
251,252,0.03502816,0.018332720589296306,0.0,0.0,0.013615828214370311,0.014164408891651317,0.009229720185052647
252,253,0.03464948,0.01829589632399536,0.0,0.0,0.013388822633464394,0.013745658763793191,0.009172216884167621
253,254,0.034471948,0.018163812833208504,0.0,0.0,0.013241401959431244,0.013640395788419347,0.009128948342744614
254,255,0.0342505,0.017707488138537494,0.0,0.0,0.012977179177502117,0.013588507652682002,0.009047254771756705
255,256,0.034017798,0.01750293830011527,0.0,0.0,0.012871856888922213,0.013490614172706349,0.008952942834074948


==> data/spectrum_fifa.csv <==
j,id,exact,mNone,m100,m300,m600,m1000,m2000
0,1,1.0,0.9999999731699221,0.9999999991215538,0.9999999746193323,0.9999998547671112,0.9999998239678651,0.9999998136445127
1,2,0.9999999,0.9999446424593914,0.9999998191303646,0.9999634014201436,0.9999473706123366,0.9999398318280885,0.9999434433013596
2,3,0.9494164,0.939863804384198,0.9497506756065841,0.9527017064394142,0.9490680108713988,0.9477099731901638,0.9429172081610646
3,4,0.9188052,0.9112949815775443,0.9470915973101517,0.9325434402210703,0.926184415984357,0.9171420351062891,0.913626315540439
4,5,0.90050864,0.8953259735079965,0.9161624976946077,0.9198260841650676,0.9093272203448708,0.9040168947446906,0.8970034996993879
5,6,0.8840696,0.8720295702144603,0.9049770787187055,0.9048280043914235,0.8671631047654468,0.878765203592935,0.8715466071824982
6,7,0.8597393,0.8453137335740448,0.8951349346981841,0.8611765132086946,0.8535847922895206,0.8579914487849276,0.8415638715911854
7,8,0.82229394,0.8013955297091409,0.882135424896743,0.8259067383365837,0.8246247797843202,0.8221785969537501,0.8086317587376702
8,9,0.8127461,0.7861365586556295,0.8731589579167368,0.8112707046179861,0.7976091306683203,0.7961893705164553,0.7893873790876941
9,10,0.7809129,0.75255345800136,0.8558528957886701,0.7881454977608612,0.7856847988734289,0.771701018805618,0.7620240586460463
10,11,0.7699962,0.7440638770378525,0.8388913927840725,0.7795325039472453,0.7746370087439169,0.7563838184947979,0.7617470883790166
11,12,0.7573053,0.729556252855837,0.8131401673414035,0.7608468488373294,0.7623923635285919,0.7536292323747809,0.7508977275837038
12,13,0.75332993,0.7273201138201686,0.8102633298940924,0.7531765572691383,0.7417940010578732,0.7270056951472461,0.7363978523778977
13,14,0.7398466,0.7072363444198535,0.7994770738416791,0.7423279997352679,0.7326444821366925,0.7113352296355676,0.7125645918612753
14,15,0.723434,0.6855988455711592,0.7795702396502927,0.7236568067568512,0.7102769645229257,0.698830621253036,0.6834378953884386
15,16,0.7068319,0.6681073929351573,0.7727955558517487,0.7154504209398919,0.7033280988137721,0.688077674080429,0.665608133260321
16,17,0.69247925,0.6428813084959211,0.7439139480849819,0.7000152854472579,0.700093510872198,0.6626248270273617,0.6639927276001459
17,18,0.6850483,0.6419176374667738,0.7395635904290556,0.6940516425712406,0.6722947738809467,0.6575183093605361,0.6584149025727282
18,19,0.6784932,0.6348445884594935,0.7173864931435089,0.6818790107428039,0.6696530341145472,0.650279186966105,0.6419767042898294
19,20,0.6754711,0.633635655014177,0.706032171984947,0.6733518018862302,0.6676271545906436,0.6420176948695471,0.6352304820410027
20,21,0.6702888,0.6260152786276368,0.6916426171762539,0.6430880529752068,0.6645329920726467,0.6361569429376728,0.6242379472039213
21,22,0.6674694,0.6234782028756494,0.6718503863353865,0.6355552668968251,0.6453097719508234,0.6328680589314297,0.6214235380779585
22,23,0.6598865,0.6076495633332057,0.6601632382417076,0.6189923603344542,0.6426078723095099,0.6279125571227596,0.612658502191954
23,24,0.6523229,0.5964305862236023,0.644548245633729,0.6173935595383103,0.6359225477121336,0.6139004518301975,0.6034443195089638
24,25,0.6460191,0.5839238228802719,0.6366899472309245,0.6092425496325489,0.6224295470245974,0.5994216564367999,0.5839089624419214
25,26,0.6413276,0.5733431774423343,0.6328491002683989,0.5998747678498534,0.6008395692777364,0.5873885633108274,0.5793321309289091
26,27,0.63080555,0.5663834610143136,0.6163750743151077,0.5955558276714622,0.5928923996511637,0.5780613487887092,0.565778967813842
27,28,0.62523496,0.5600780762265491,0.6062645556212642,0.5890625304347447,0.5881242032492745,0.5710985668704213,0.5566140564212345
28,29,0.607837,0.5531650652204199,0.6016674259595702,0.5847856106465253,0.5850188649586009,0.5634360523867125,0.5462999292621971
29,30,0.5982567,0.5390878014878886,0.5883139537054591,0.5751225788759077,0.5784067289382658,0.5547303212734,0.5409138660324068
30,31,0.5908201,0.527385107262781,0.5506154934547709,0.5706708631549807,0.5758187601573899,0.5524734459000297,0.534468059489718
31,32,0.58585894,0.5265196372549973,0.5462390560233599,0.5600704240395015,0.5592075909959432,0.5435572357869123,0.5282347444782368
32,33,0.5846062,0.5161851620079696,0.5386184028801047,0.5505385039830673,0.549216367802195,0.5410124744513537,0.5175231343462271
33,34,0.5836538,0.5138257326162707,0.5201722840780716,0.5470368327093059,0.5435267764615956,0.5325912346883345,0.5127588534366462
34,35,0.5773317,0.5040688234109477,0.5160325630231457,0.5353770709305876,0.5389962203969286,0.5211138951977098,0.5083960616628374
35,36,0.56726724,0.4970417662063824,0.5095891399285811,0.5334431505632558,0.5271708583713258,0.506113311082709,0.49982402413993066
36,37,0.5655908,0.49163122250928676,0.4928048330938484,0.5245013735131467,0.5226795756876388,0.5001858401419423,0.4962311371185242
37,38,0.5619291,0.48190270033575094,0.47777718742795583,0.5186626859261169,0.5110906335727766,0.4951509240547262,0.49343976481621066
38,39,0.5592203,0.4807750457804913,0.46524392266272396,0.5021376813266644,0.4992034104030427,0.4895867153162924,0.49227309670310376
39,40,0.55524117,0.4769511810464804,0.4550923166557086,0.4960322694020969,0.4888622465495998,0.4817127034412544,0.4781188217357016
40,41,0.552728,0.46437992371017733,0.4452025934808662,0.48810038098530206,0.4815168536497371,0.47133587542942296,0.4687856893384209
41,42,0.5506737,0.45940272948419686,0.4318205891495009,0.4799786502838595,0.4779669791336882,0.46992761042280606,0.4641314050946739
42,43,0.5435692,0.4584320180976419,0.42462734494669824,0.46312951103335603,0.4570137280016571,0.4687035223917292,0.4582457151212674
43,44,0.5402516,0.44953469581997046,0.41804507465023844,0.4591625929069321,0.45557028041341907,0.46178341613781115,0.4556844505929451
44,45,0.5327166,0.4455683855885233,0.413276266520481,0.45717568820897747,0.4537923026608662,0.45795418428695917,0.4516068085427327
45,46,0.52559495,0.43767577635150323,0.4001105102032958,0.4499346604417999,0.4480737426809816,0.4519703885933836,0.4480549977992062
46,47,0.525322,0.42411784292959004,0.3940617623704166,0.44699778791163336,0.4404470013307499,0.43230692191233827,0.42433494806712735
47,48,0.5183364,0.4222955975294626,0.3875235873791771,0.43992748482376515,0.4351413811858384,0.4292872946633532,0.4162273104508632
48,49,0.509276,0.41239987507104375,0.38247939942822445,0.43023827839706397,0.42394753587106404,0.4223128409643739,0.4093224731562084
49,50,0.50873244,0.40760805097981206,0.3681649653061898,0.42669389089449167,0.4205410823517886,0.41923470988896594,0.4050387775735453
50,51,0.5030897,0.40592149701256575,0.3636592863134397,0.41831104999844426,0.4166913441047601,0.4155984923618822,0.3999871601943252
51,52,0.49938393,0.39697836670505127,0.3497096440265423,0.4161985790470994,0.40753020464810263,0.4102037471827512,0.3950739747930239
52,53,0.49458507,0.39291957384401016,0.33929440037249375,0.4052956847069917,0.3955453902451985,0.4041077162359595,0.38278177840383626
53,54,0.49244285,0.3846717736994214,0.3363534669005365,0.3975657805947757,0.3911747391345782,0.39856327753610393,0.37979589778752004
54,55,0.49082708,0.3765718426263001,0.32547916647230735,0.39557912297224984,0.38243280445097705,0.39268787245040176,0.37753339803963376
55,56,0.4881444,0.37279912974227986,0.31984684365593524,0.3873738341457783,0.371510180672861,0.3819574330283231,0.37072629945578406
56,57,0.48060337,0.36505974805583014,0.3074015680908208,0.37690698549616236,0.362837779765909,0.37980364526828686,0.3688617715131795
57,58,0.47440255,0.3641001226422654,0.29544319161277793,0.3703603978836827,0.3595165032616983,0.37065738389561975,0.3604342778112935
58,59,0.46969384,0.3530273062728884,0.2870189688975352,0.3657035631345021,0.35556974731471347,0.36137343133607686,0.35898274565690436
59,60,0.46830645,0.3479188765967346,0.27948050966340077,0.35731228112706,0.35052973698080436,0.35941404097023244,0.35235852364956466
60,61,0.46627307,0.3431792611057606,0.2752116072092917,0.3519868475954158,0.34871856278903096,0.35585334045270084,0.3518867418715261
61,62,0.46304563,0.33653438182327383,0.2698321670309716,0.3428402052497972,0.34706246770067667,0.34857207774428267,0.34462939341336696
62,63,0.4587016,0.33408660613242436,0.26425541761799337,0.3375383055942587,0.34084053737024156,0.34801306260880926,0.3409348234520506
63,64,0.453867,0.32868270510078895,0.2543969305967749,0.3345294744269983,0.33467383464942113,0.33380343158862114,0.3342755228456104
64,65,0.45117372,0.32353584778952443,0.2485679298334033,0.3303811930048645,0.32751357840316275,0.3253589101782154,0.3304063206574507
65,66,0.44667292,0.3228090465858494,0.2428708418157409,0.3220240747292078,0.3255433952223928,0.32277458222138583,0.3195646867859209
66,67,0.44566193,0.3208196426447272,0.2375958237008942,0.3212566745529695,0.31770347780857094,0.31804550026509115,0.31877954446411544
67,68,0.4424955,0.3120482276921394,0.23052820726615672,0.31101382600079025,0.31542501873840817,0.31673834763675673,0.3106411580851119
68,69,0.4378238,0.3107481173533862,0.2283541875628928,0.3036868921286332,0.30953537778962464,0.3132386645020071,0.30707398613148745
69,70,0.43631527,0.3088585545242273,0.22146363744995703,0.30132374518919686,0.3074999667625577,0.31134445765946767,0.30560901300230175
70,71,0.43285435,0.30609454999770636,0.21758986894599258,0.29915552370780935,0.3064453022301769,0.30447662714437324,0.3022900844043763
71,72,0.43001837,0.30188443123624514,0.2137229289396568,0.29346372092913625,0.2982055055158684,0.30060854296160616,0.2981280052067743
72,73,0.4260843,0.297394688354068,0.20463368188378436,0.288250560477362,0.2926829777414496,0.2928892642710321,0.28739660737969014
73,74,0.42531487,0.2903010094741299,0.19348455922727342,0.28621153216827533,0.29011348492547007,0.29221866575861044,0.2851606351027401
74,75,0.4238105,0.28533869502211073,0.18309228883271336,0.2829804794835658,0.2870340675581014,0.2872678924604206,0.27778437277684637
75,76,0.4196062,0.2783988474950175,0.17879032756837202,0.2777143652132914,0.28004753479267347,0.283247605294352,0.275698781109348
76,77,0.41739893,0.27664307992605025,0.17558513044417534,0.2748505749623369,0.2758795681830692,0.2766015637402967,0.2739610901319684
77,78,0.4152142,0.27517951972920357,0.1736577425212771,0.2684408681659706,0.27555050868166603,0.2745212383273842,0.27164591720328096
78,79,0.41334233,0.27292484943520706,0.17001982226967888,0.2616484381991848,0.2688015539938712,0.27276157907858933,0.2679369762647412
79,80,0.40938222,0.26900841222817556,0.1645151015216247,0.25583115654871397,0.268116633492661,0.2679435328565919,0.2667528786566053
80,81,0.40467435,0.26814131208568703,0.1575186852785838,0.25422373093525064,0.2655790904312207,0.26527130766973595,0.2628293342828173
81,82,0.40243432,0.2652710491408177,0.15152108244006773,0.253811775955736,0.2592960024571451,0.2594981767601971,0.25680730171075483
82,83,0.40144247,0.2631569446359464,0.1443094379853689,0.2472825776405466,0.25776502747327845,0.2568246586252465,0.2562906932732071
83,84,0.39939496,0.2582823306872783,0.13898121446261205,0.24480024607303508,0.2532940536543997,0.2557269016855761,0.25273186773936673
84,85,0.39802894,0.2552259608118532,0.12678668178917657,0.24313900630816201,0.24966801687344367,0.25252783638978826,0.24924059083183508
85,86,0.39284724,0.2539447068317531,0.12208417284716082,0.23555468069225702,0.24682657662618573,0.2489419531020075,0.24699140913582107
86,87,0.39039427,0.2516305798482168,0.11347753767688196,0.23361400177001118,0.24396792730829858,0.247287107698581,0.24462770811298193
87,88,0.38970733,0.2503004094799674,0.10945675839019291,0.2288955241428131,0.2410250128461372,0.24657232700764342,0.23999157028316168
88,89,0.38639507,0.24564659595870142,0.10190162380070873,0.2258595669215275,0.23732865049770605,0.23962764255619712,0.23873974134062745
89,90,0.3841053,0.24102556782209186,0.10023226061926213,0.22466875965558597,0.2354178087920636,0.23668174015677182,0.23647749768916942
90,91,0.38011518,0.2390814420170865,0.09444143033317826,0.21886247420407268,0.23198721244996098,0.23241197256176704,0.23380442756191203
91,92,0.37754485,0.23702983171285777,0.0906492363758889,0.2140162202262596,0.22786757332698576,0.23050834617193378,0.23000952555171833
92,93,0.37631178,0.2334215724603061,0.08365721898066895,0.21227159211766136,0.22659063312496097,0.22907028123837256,0.22787026574576597
93,94,0.37173703,0.23036553299638274,0.08166107467781171,0.20900960839326208,0.22261105295582925,0.22256424164088381,0.22379870747380726
94,95,0.37049857,0.2286400123117358,0.08002774870962932,0.2063231719803512,0.2213308078348983,0.22091956491573586,0.2217273100012704
95,96,0.36877868,0.2244886165445845,0.07714860664041007,0.20447212885704547,0.21603937712200652,0.21920720162900398,0.21762232365920448
96,97,0.36716238,0.2204057582298007,0.06783272608549801,0.19743058149157883,0.21360068170965968,0.21758082419505143,0.21647153531272803
97,98,0.3657901,0.21535309160692817,0.06376482465550103,0.1952695455272537,0.21229171670341387,0.21294795569815328,0.21469737996443308
98,99,0.36506903,0.21261253246382872,0.060355832348376076,0.19437859650449274,0.21079473488837877,0.2116312360268248,0.2109460411947026
99,100,0.36362946,0.21094415615537535,0.04226772491920329,0.19363428015685202,0.20664742270641498,0.20795018885402758,0.20797724609076765
100,101,0.36101323,0.20663481296069786,0.0005818801360415989,0.19146675677557395,0.20519489034546162,0.20599550103038472,0.2066109281279977
101,102,0.3587384,0.2060717792704551,0.0005179114618899193,0.1846846580699952,0.2033842576897465,0.20203718349724434,0.20354320893794992
102,103,0.3585142,0.20244167204723382,0.0004941673462654928,0.1835642430893346,0.2012323877790198,0.19995447746242218,0.20164384606633629
103,104,0.3574772,0.20058735243868206,0.0004852443427551119,0.18125090400766042,0.19882125672580186,0.1956637535110584,0.19840842366604744
104,105,0.35574666,0.19851413624289702,0.00044092014174503175,0.1777566237347318,0.19592780491760348,0.19409262745762004,0.19556616891867715
105,106,0.35556704,0.19635821411318324,0.0004312978125020526,0.175989736063488,0.19485286143381286,0.19252895049229818,0.19415875200964489
106,107,0.3506686,0.19490361689553962,0.00040522083999748094,0.17240591962109014,0.1938470938882724,0.1902730702048476,0.19109737723825476
107,108,0.34821033,0.19348692667801115,0.00040055041997920257,0.1692945178119078,0.18946645674264223,0.18871378078777962,0.18899725452538724
108,109,0.34683383,0.19185455285821926,0.0003773034824080145,0.16787066129773276,0.18262417469800707,0.18732103003891257,0.18655694740469717
109,110,0.3438098,0.18972572858153944,0.0003686456765746138,0.16737143685417455,0.18223268789368927,0.18649923309620067,0.18575644189447948
110,111,0.34278494,0.18651655332783454,0.0003526211037780079,0.1650832252796331,0.17955078381461234,0.18341393165432074,0.18417463894962802
111,112,0.34278485,0.18578753982302731,0.0003473911557144854,0.15891091919769615,0.17698726169770432,0.18169517385383954,0.1834532880808655
112,113,0.3411281,0.1843157764671193,0.00033090558744255824,0.1575687468578387,0.17507989457017592,0.18015690275866417,0.18117142576597786
113,114,0.33986887,0.1815910860374178,0.00032021775871743136,0.1568214624656289,0.17221915258093895,0.17772828622289438,0.17883019667536
114,115,0.33947968,0.1808539301435592,0.0003062156598854714,0.15292381829020582,0.16774229961632955,0.17581298578268173,0.17678816904804973
115,116,0.3354291,0.179600685455774,0.00029879734988686433,0.14982170069142625,0.16734336529374422,0.1737912292391928,0.17496542679639207
116,117,0.33350384,0.17798110707831,0.0002802716003247083,0.14680827582002337,0.1641618658088993,0.17259594006337364,0.17269127715329374
117,118,0.33264247,0.17701471835876137,0.0002740997484102475,0.1447822453999161,0.16387086773234177,0.16963318341378364,0.1719166009833039
118,119,0.33152625,0.17439453150265222,0.0002636801873114283,0.1430138003107352,0.16215949960607282,0.16666992666442051,0.17065851960515374
119,120,0.32700062,0.17294201860276634,0.00026167773666911675,0.14033101782120938,0.15956097624478224,0.16631381809901985,0.16773219382895654
120,121,0.32424846,0.17114604243396908,0.00025269144118566004,0.1390553559073716,0.15716251346961013,0.16384236372302902,0.16532119995453348
121,122,0.32333985,0.16885382888012723,0.0002503766230456818,0.13431416635056603,0.1551875387321062,0.16312930202844642,0.16496817891206944
122,123,0.32317582,0.16570252707586128,0.00024887406975713405,0.13399121352891483,0.1540647817504315,0.16104684657941765,0.16192879752222583
123,124,0.32213518,0.1643688150908915,0.00023777112623028755,0.13288933498137218,0.15001830274416977,0.15847154044182127,0.16139625380836356
124,125,0.31904796,0.162075479875199,0.00023287029574909339,0.12926352826329207,0.14948094364564213,0.15614371232734103,0.15984471096904068
125,126,0.318772,0.16113332784469453,0.00022940343538849613,0.1286313240258169,0.14899824423339075,0.15439748785907867,0.15744915833673373
126,127,0.31809744,0.16014808360094593,0.00021927843698076556,0.12584584114232178,0.1465918857349848,0.152533101220033,0.15580513824658096
127,128,0.316082,0.15676468812142588,0.0002177381781409397,0.12442119141475164,0.14509824125980664,0.1503932081995851,0.15565980501970325
128,129,0.3138911,0.15443242063044918,0.00021261048310296113,0.12298789780688069,0.14105775387309716,0.14978047523331942,0.15408180508930236
129,130,0.31292242,0.15244668935036987,0.00020519160821824781,0.12180868354227078,0.13987286939757404,0.14640989308973396,0.1516126031370402
130,131,0.31290805,0.15227487265014386,0.00019645943810275146,0.11983853630460997,0.1392926975667935,0.14545054040947447,0.15089467947902963
131,132,0.31182238,0.15066637483297254,0.00019156693416219804,0.11788191450871824,0.13865523357652376,0.14414420121880261,0.14973108118215564
132,133,0.31052312,0.14902142726411627,0.0001885838312835113,0.1173037799815977,0.1351655301903573,0.14213786612726786,0.14805844922911496
133,134,0.30832794,0.14622312749472327,0.00018243038433463055,0.11207867501828078,0.13345202976783702,0.1419520294262234,0.14670116201378128
134,135,0.30666625,0.1451486132214814,0.00017755634222485782,0.11043919471078212,0.13243857414903318,0.13876513946897878,0.14427984859152132
135,136,0.3060469,0.1447320834158705,0.00017643093959350922,0.1093667005852013,0.13054100596150944,0.13698603890426986,0.14264655637846604
136,137,0.30415234,0.14298980330559835,0.00016945505307471237,0.10626663076409472,0.13016855843643987,0.13628752710850028,0.14170102133927526
137,138,0.30406252,0.14254351740470267,0.000163696710446723,0.10513037238743224,0.12767210264256737,0.13429838307576178,0.14147297361190658
138,139,0.3031826,0.1411246311564398,0.00016077071098259267,0.10470846396616562,0.1250768944120688,0.13314864183776431,0.1403015673116615
139,140,0.30160373,0.13923412520421732,0.0001568687864986887,0.10274788715979384,0.12310026061692671,0.13159399534784427,0.13893761757924264
140,141,0.2993213,0.1382381190738046,0.00015464007792982868,0.1015448432020604,0.12290251211137766,0.13082057200711075,0.13560819198364096
141,142,0.29769036,0.13750943829084744,0.00014883361512442724,0.09990483901042498,0.12174080036769629,0.12830176329454315,0.13457472923869782
142,143,0.29726085,0.13589206792010874,0.00014743851410499477,0.09971866964866956,0.1211398171014584,0.12674924187810174,0.133526225869642
143,144,0.2957259,0.13469305463428996,0.000144848963579638,0.09608618217473136,0.11829350616636154,0.12642796824596264,0.1319922850167909
144,145,0.2946633,0.13356107971384998,0.00013958891723340794,0.09473027520478941,0.11720385807000784,0.12450430016174407,0.1304272224369579
145,146,0.2936185,0.13204904737587092,0.00013635009517707516,0.09343821964066351,0.11507965812392444,0.12402961502453728,0.12823264904222256
146,147,0.2925141,0.13080980658179614,0.0001325957179207234,0.09235982514142864,0.11439260466022629,0.12227759736698579,0.12685519134564519
147,148,0.29037547,0.12972941445318745,0.00013223479494552738,0.08925463900635555,0.11345652228813889,0.12028795554321438,0.1259322078113869
148,149,0.288738,0.12808331840205595,0.00012894639889514788,0.0890987352552793,0.11112079998306652,0.11866543879690676,0.12545823491900254
149,150,0.28770164,0.1272713367977568,0.00012271677107710696,0.08803915252207002,0.10935855816031798,0.11697658870574693,0.12510089690664244
150,151,0.2867713,0.1263933956934748,0.00012178220131861104,0.08632478344270168,0.10801621344916232,0.11678036843603401,0.12402892626029008
151,152,0.28606644,0.12373346467439571,0.00011906791600944957,0.08589368441805045,0.10772919618220902,0.1161664137619623,0.12036331202286957
152,153,0.2847944,0.12348403320316421,0.00011391774053906932,0.08423786734988044,0.10716370521069177,0.11513476034102646,0.11991674920603003
153,154,0.28213084,0.12198902145098409,0.0001126373394610825,0.08273697053982969,0.10495353815874275,0.11365513048538849,0.11923509591847968
154,155,0.28165674,0.12143494847982615,0.00010896460322725689,0.08211498075956743,0.10482622698709104,0.11235579679646725,0.11848334163431593
155,156,0.2795541,0.11969382340594549,0.00010691445308018645,0.08107806522956602,0.1027697707466277,0.11152830511951731,0.11714376836727121
156,157,0.27854797,0.11799625221743919,0.00010306426320319791,0.08063991301679806,0.10198442954534316,0.11067346052266426,0.11589217199027979
157,158,0.2778705,0.11717086208189495,0.00010116149734386417,0.07825516470320303,0.10042254781911772,0.1093904141679231,0.11547922296638931
158,159,0.27674577,0.11656173320093698,0.00010062455984604603,0.07710607595900919,0.0990520893687507,0.10725904348803848,0.11462649478323267
159,160,0.27660206,0.11553178888901146,9.772751232203603e-05,0.0760784903916801,0.09790130638482877,0.10663590908980634,0.11247047885602013
160,161,0.2758906,0.11433405257429823,9.576452170139115e-05,0.0750334038655007,0.09712554268138815,0.1048829635704957,0.11209841671471303
161,162,0.27515978,0.113676746911923,9.061949027711397e-05,0.07439363079830116,0.09678243690659631,0.10387767433932053,0.11085090040908545
162,163,0.2729578,0.11280842870302724,8.890837090937108e-05,0.07330652729594832,0.09457623813441204,0.10337011159378814,0.10880595694654072
163,164,0.2725604,0.11148520814861741,8.623207955420815e-05,0.07263616870797092,0.09416673749210905,0.10163785849541565,0.10737714009011748
164,165,0.2710728,0.11002622329646682,8.2674487274559e-05,0.07161967796297491,0.0932290694219617,0.10130396564609138,0.10735786280764448
165,166,0.27023137,0.10988556599751485,8.114479681249814e-05,0.0703893131053413,0.0927341802440589,0.09864600983371483,0.10614020132841177
166,167,0.2691033,0.10857561048018359,8.0604682843679e-05,0.06867439189740955,0.09152904435322867,0.09749381967007859,0.10447760971113022
167,168,0.26775607,0.10811042589073991,7.695780243177085e-05,0.0677624548678622,0.09002646957028589,0.09661429865961804,0.10366042629344688
168,169,0.26593396,0.10741864479067639,7.644816634681743e-05,0.06739635711780037,0.08867047101280404,0.09587580033570035,0.10225071804118598
169,170,0.2651171,0.10595213281818645,7.334208512743176e-05,0.06638878427077198,0.08833572748570458,0.09559205440708837,0.1022012355968153
170,171,0.2642209,0.10533406913884545,7.081790172856554e-05,0.06563401604099339,0.0864829679670208,0.09542694163716942,0.10155358111423436
171,172,0.2626873,0.10361439464044805,6.94792621108806e-05,0.06444366100664749,0.0855145657783376,0.09506294723153513,0.10014937547594609
172,173,0.26232737,0.10258736696326719,6.857484430887905e-05,0.06351821351148121,0.08484190495903314,0.09352679839809011,0.09992578161279093
173,174,0.26076937,0.10238333958707932,6.792570857087038e-05,0.06143597872744308,0.0840766301911375,0.09251645841050718,0.09898445839623923
174,175,0.2599445,0.10102735013383071,6.577018630075778e-05,0.06032799678935472,0.08342263338876284,0.09201797459597727,0.0985099206708061
175,176,0.25852668,0.09979795639919499,6.31096737983851e-05,0.058780907343662744,0.08295984760964331,0.09098860577848765,0.09652817632710806
176,177,0.2580066,0.09879310442770806,6.070671783543923e-05,0.05860426921586593,0.08245117046932447,0.09058355474103716,0.0958716096544871
177,178,0.25704134,0.09870806342686624,5.939101001562668e-05,0.05721109354907651,0.0814044205322464,0.08770769840516625,0.09538441123630878
178,179,0.2556019,0.0972931616815911,5.796032668485727e-05,0.05683261169355573,0.07998498959720413,0.08676329415013474,0.09471791932693499
179,180,0.25517,0.09697137919666154,5.598770945171106e-05,0.056001135818386456,0.078044738079557,0.08621328271367965,0.09404830580672582
180,181,0.2546289,0.09609231114235574,5.472683959309924e-05,0.055874728689969934,0.07764477140374011,0.08591969940949913,0.09263175358647688
181,182,0.25367406,0.09566060363002886,5.331698717527929e-05,0.05491383157591053,0.07715047151497195,0.08415512037314143,0.09194358149700115
182,183,0.2528728,0.09494656687165466,5.2114932107956544e-05,0.05350529848118269,0.07693405129202954,0.08382100688660041,0.09166233519917824
183,184,0.251341,0.09378069574603813,5.076409185290992e-05,0.05264978504842645,0.0759551536034412,0.08273805130394465,0.09051225927255223
184,185,0.25079814,0.09335739202443168,5.030922605852885e-05,0.05159160227406011,0.0751031911916894,0.08178445694794828,0.08887286070139253
185,186,0.24925493,0.0928147616691938,4.754187340563225e-05,0.05082998771011975,0.07361148687342489,0.08133657227327923,0.08839794426097668
186,187,0.24917196,0.09206765529986917,4.647352637830639e-05,0.04926242896856117,0.07260027820226113,0.08062417856272014,0.08813200344995191
187,188,0.2479937,0.09108013639630035,4.590112344682365e-05,0.048663077241398636,0.07222878769447764,0.07989369439004913,0.08775331727214578
188,189,0.2473688,0.09080129211305485,4.451042859907801e-05,0.04822613991986469,0.0715315606218834,0.078420653533101,0.0875188553621768
189,190,0.24638963,0.08994387370811976,4.329653279827386e-05,0.04757150616230922,0.07082840740539645,0.07773575346059651,0.08633797789850226
190,191,0.24627478,0.08866879631962803,4.276443673194676e-05,0.04699800303680476,0.06947383599470154,0.07747460409387849,0.08594389955024012
191,192,0.2460455,0.0880274746269891,4.057646457695537e-05,0.04607907471914174,0.06914730892583003,0.07679583339254184,0.08442246513762136
192,193,0.24399257,0.08695185150460671,3.9226751335651145e-05,0.045552237750084705,0.06851969738177988,0.07596863310512073,0.08399449098338069
193,194,0.2424392,0.08632114038670038,3.889956484448641e-05,0.044539538660597226,0.06787826735647819,0.0754769710732535,0.08362634535680054
194,195,0.24198392,0.08577028577287862,3.7506764461950885e-05,0.043800462964632324,0.06661868127748374,0.07455128665608159,0.08236423698283761
195,196,0.24156347,0.08505516510264774,3.6523292198433956e-05,0.042212458499071515,0.06642153876508235,0.07442649519022602,0.0818226966515814
196,197,0.2399966,0.08444306006570257,3.543510322178841e-05,0.04198673711110153,0.06590287478003426,0.07387572747356738,0.0812532721279089
197,198,0.23926839,0.08400835766613571,3.533599980796024e-05,0.04127570488731411,0.06500223039315102,0.07327507108470335,0.08017474016122969
198,199,0.23793761,0.08396303495980716,3.43413854807683e-05,0.04090547263460276,0.06458879399741632,0.07282665453220322,0.07988174262193438
199,200,0.2372547,0.08295108510308459,3.2924864223363295e-05,0.04068503046459955,0.06353685212594147,0.07223742537740856,0.07944161826190621
200,201,0.23666711,0.08225795745633852,3.119022509559483e-05,0.039713886586272645,0.062215877424581255,0.07101913673101189,0.07891904099838563
201,202,0.23598443,0.0817426958254823,3.024047974958061e-05,0.03919526650250747,0.06144852027986557,0.07033470737046926,0.0779427813192555
202,203,0.23456074,0.08118671186371994,2.9894190738371493e-05,0.03867916678736482,0.06049258846447395,0.06980382670011265,0.07715422808587298
203,204,0.23380706,0.08040890363176689,2.926420195825084e-05,0.038018887461455576,0.06009988336515895,0.06950397157245153,0.07648626538187814
204,205,0.23340169,0.07951564768164365,2.8819659939772375e-05,0.03594138308483485,0.059378585119043384,0.06891511628152985,0.07626565659597459
205,206,0.23286346,0.07940854466048965,2.775662661709354e-05,0.03557089463179842,0.058679996172496064,0.068132792381606,0.07548694010667309
206,207,0.2326965,0.07851201614117011,2.690314541249813e-05,0.03502735567888574,0.05827330631515722,0.06731629654930757,0.07468586996744223
207,208,0.23205888,0.07810926561417068,2.6514451385460518e-05,0.0344269279885786,0.05785038717698359,0.06698615176894927,0.07374560584345373
208,209,0.23096715,0.07705155177675983,2.6116408546627432e-05,0.03358535766725289,0.05678960409505409,0.06667374133568296,0.07340575916990535
209,210,0.23024812,0.07655867313909732,2.481837967472207e-05,0.033013276553447726,0.05609353334994898,0.06613428268367035,0.07325895583581676
210,211,0.22937974,0.07583424415806536,2.447740600987662e-05,0.03257472484199835,0.055503252597880345,0.06565674036245644,0.07257442934256281
211,212,0.22822745,0.07526084601625088,2.3459137117903403e-05,0.03222976726233085,0.054957812247045414,0.06458837596994774,0.07172310691798854
212,213,0.22746705,0.07465285296224744,2.2940960802611605e-05,0.03151439417916307,0.05450697802220259,0.06434708707266286,0.07123214283006295
213,214,0.22605725,0.07428428827500838,2.2888626340040358e-05,0.03122156609251143,0.054025092058327055,0.06317773601973427,0.07066367377699327
214,215,0.2257449,0.0740837068530132,2.132194727202634e-05,0.030291904328204958,0.05324157860316182,0.06257038322890388,0.06989149295940046
215,216,0.22489764,0.07377042568663246,2.0371644096615085e-05,0.0299544816450882,0.05259399460648548,0.062225916533948544,0.06917551167650532
216,217,0.22444478,0.072728386531077,2.0063790003377007e-05,0.029370567685800878,0.05239071598064362,0.06116615026494971,0.06831549862544099
217,218,0.22409156,0.07246666449393976,1.9687207375799665e-05,0.028856596160843,0.052132504121464515,0.06087923559741027,0.06805092577728655
218,219,0.22348377,0.07195637267112324,1.9155179346404107e-05,0.028370142675020638,0.05137138229545089,0.060319074113271344,0.06785424745400911
219,220,0.2221381,0.07155264978593777,1.860465276498377e-05,0.027944400959647266,0.05063215338935099,0.06009198615432875,0.06767419229545193
220,221,0.22159559,0.07078430166374482,1.7849816949234516e-05,0.027311205190561662,0.05038407994895873,0.059712173102489025,0.06744294441389595
221,222,0.22121325,0.07068510384603821,1.7442994681329717e-05,0.026023770329120302,0.05023239089501198,0.05903020125676906,0.06684223938027893
222,223,0.21993224,0.0699876464933671,1.7202616640075724e-05,0.025702801612747496,0.050038278671977826,0.05838613448686102,0.06657995014170766
223,224,0.21947129,0.06979087523135845,1.6883483310725565e-05,0.025382155101835054,0.04889356498424732,0.05803688454844361,0.06548493653995574
224,225,0.21928656,0.06950779653580876,1.659438085648854e-05,0.02482849706827542,0.047910018539584695,0.057496152081139104,0.06488519979170465
225,226,0.21858107,0.06898475521048614,1.532628459796965e-05,0.024758336798076683,0.04736016145323808,0.05718235554996334,0.06480865634961207
226,227,0.2174459,0.0685452443335191,1.4931207103478225e-05,0.02464346292521742,0.04681900792302027,0.05666884827038023,0.06393336909099184
227,228,0.21727514,0.06843205681056483,1.4512084499403693e-05,0.023947934904167675,0.04666026108800843,0.056012837223933014,0.06371403224948022
228,229,0.21724471,0.06769216624559263,1.427638498194321e-05,0.02303379085007836,0.046153486880860455,0.055723516490289886,0.06308693041503546
229,230,0.21664,0.0674694459550472,1.3594487591680372e-05,0.02217738860703968,0.04577222063034039,0.05469975905250393,0.062497633098413795
230,231,0.21577941,0.06652643952395242,1.3001229544532856e-05,0.022129928756506302,0.04478702894441834,0.054286636802185234,0.06207654192910433
231,232,0.21527089,0.06605934034404332,1.2696429367857505e-05,0.02163482640759394,0.04462881171960519,0.05372545664993663,0.06176634612553034
232,233,0.21403717,0.06528720140841768,1.1856676334131032e-05,0.021352625721803603,0.044225983151700135,0.05330426050941223,0.06127729518406676
233,234,0.21318272,0.06516776629368204,1.1530235283926612e-05,0.02081495085010842,0.043658568749127866,0.053115298762031866,0.06061049400595747
234,235,0.21285918,0.06476960418067972,1.1393361271911388e-05,0.02044465660452837,0.0430379822655426,0.05236696534077548,0.060058142986270734
235,236,0.21232994,0.06371820393666339,1.1009756420088296e-05,0.020283331383896815,0.0427317162165069,0.05157559573818702,0.05974676725100934
236,237,0.21174072,0.06349582467419272,1.0614598354333204e-05,0.01986962009756211,0.042011296926854215,0.05107509288433384,0.059182839539800795
237,238,0.21169859,0.06307937705737363,1.0301873285327444e-05,0.01917282903071047,0.04172263836141638,0.05083041320683467,0.05858959647605028
238,239,0.21077389,0.06294795373004199,1.0015166310404814e-05,0.018841893157213803,0.04139583332692482,0.05042631224031482,0.05804856157269963
239,240,0.21009423,0.06211842054786955,9.814427839019745e-06,0.01858570123500162,0.04094170124673732,0.05012508111022111,0.057546759455254955
240,241,0.20943768,0.061703127545770384,9.51555830358957e-06,0.018055331489328034,0.0404616404854933,0.04941132476307476,0.05726116814260872
241,242,0.20907854,0.06111999863792745,9.292429600919114e-06,0.017607594051595295,0.04030254819780067,0.0490288236504418,0.05669686209832122
242,243,0.20829982,0.060945830421295796,8.818547193025145e-06,0.01717166892810954,0.03995456877006497,0.04873269131515437,0.056257155955222855
243,244,0.20794548,0.060524210860815414,8.729536287056581e-06,0.016809510596686904,0.039627569553260016,0.047984827202508344,0.05613321916552347
244,245,0.20696138,0.06041168550451428,8.39417664668157e-06,0.01658199769825409,0.03947494451560002,0.04787185975673091,0.055312062472610765
245,246,0.20684524,0.06022534750022614,8.365563587526278e-06,0.01615531119507459,0.03899680941638112,0.047504060157569486,0.05512576343116368
246,247,0.20639805,0.059701349635421286,7.916644150226377e-06,0.01600100714519201,0.03839438345629725,0.047408101645219844,0.054725003034883875
247,248,0.2059227,0.059188115434663874,7.707887811553206e-06,0.015396424112518499,0.037643951298562024,0.0466933512357942,0.0542463667186621
248,249,0.20529044,0.05874309831280156,7.265460122014259e-06,0.015029746863276095,0.037378765186074935,0.04659537151040594,0.054028749316197486
249,250,0.20526244,0.058444760442051574,6.887786430683508e-06,0.01472757399700685,0.03687727529455802,0.04622522686816469,0.053741733761857924
250,251,0.20423779,0.05802514036780075,6.708171262430322e-06,0.014374667867574213,0.0365949922348148,0.04591198411346441,0.053207915941499775
251,252,0.20264326,0.057364168406026594,6.4142220669847145e-06,0.014297558758442408,0.0360016130781729,0.045555930241402476,0.05295940855106656
252,253,0.20238402,0.05726111237324762,5.942092880684613e-06,0.013727914532423788,0.03566486487423156,0.04520388642559746,0.05236228311045779
253,254,0.20179756,0.05683215988138034,5.719217528207686e-06,0.013044695585998684,0.03522426479739361,0.04476531081276655,0.05224974507871305
254,255,0.20128676,0.0562603698034505,5.570870639986077e-06,0.01276956973389943,0.03473976825705833,0.04431694561673363,0.051944209185808436
255,256,0.20102957,0.05572658514113267,5.397402954733116e-06,0.012494117836335172,0.03422813805092933,0.0440298656534972,0.05139497313560656


==> data/spectrum_kings_county.csv <==
j,id,exact,mNone,m100,m300,m600,m1000,m2000
0,1,1.0,0.9999999531630172,0.9999999999777042,0.999999999993862,0.9999999995210888,0.9999999841462209,0.9999999764750697
1,2,0.9996787,0.9996293513643596,0.9999995072125116,0.9999999966486504,0.9999999074184895,0.9999999236377193,0.9999998262016045
2,3,0.99596727,0.9955928976916419,0.9919854507272836,0.9997512099837735,0.9943373828222677,0.9999654186413561,0.9926517021149168
3,4,0.96840584,0.9594126895888196,0.9814017416318253,0.9792234964003534,0.9645686089868011,0.9652994883460051,0.9596564109154111
4,5,0.9669627,0.9551366612513311,0.9694150625919826,0.9674230351947514,0.9627169062519614,0.9593250416359832,0.9545816872326117
5,6,0.9599407,0.9363628086142999,0.9632311226862418,0.9567821353052246,0.9570931226825554,0.9515934712844518,0.9379905585994761
6,7,0.9417116,0.9216619287045283,0.9517490197058829,0.9373670029294716,0.9373623764488032,0.918912972836483,0.9220031826996563
7,8,0.93863815,0.8990142793628992,0.9198461493020511,0.8903239606140897,0.9124680215943046,0.9125265193494432,0.9031096828121491
8,9,0.92904,0.8841561587266379,0.9122853279778783,0.8854343380243851,0.8885315258978479,0.8934820306508431,0.8899813749035873
9,10,0.921853,0.862829452980244,0.90869623984207,0.8665084687964567,0.8592967836518872,0.8771455310946299,0.8724269819766659
10,11,0.90093,0.8313491997159984,0.8973599129703702,0.8441481613752048,0.8409389705604193,0.8491026707291953,0.8497172165361223
11,12,0.8883825,0.8086371836281897,0.8812204758638389,0.8360997784539406,0.8211002066657923,0.8154971545566991,0.8190173027541819
12,13,0.8849648,0.8069953206347759,0.8635342802373233,0.8320206620550783,0.8125353423509708,0.8071336618936331,0.8114772169860303
13,14,0.8522963,0.7861209280447,0.857793439317707,0.809360190122614,0.8042197136009924,0.7985740411566665,0.8003389681880677
14,15,0.85103744,0.7808411288545276,0.8548025439313642,0.796828265046971,0.8019230645622597,0.7862957202958483,0.7978276069104948
15,16,0.8445354,0.7726800664099107,0.8448514723487742,0.7721163799139535,0.7959126918525621,0.781741806518011,0.7858664883384924
16,17,0.83236015,0.7626786559734728,0.8370009018771593,0.7661311315225621,0.7793264154475325,0.7707386692773875,0.7593363511264853
17,18,0.83000755,0.7520964034189539,0.8248650463067533,0.7460000381763268,0.771543788242195,0.7601656305970849,0.7574676415035083
18,19,0.8268701,0.724409149994552,0.820614159369032,0.7318263250904234,0.7701481433219514,0.7418329480049148,0.7328011091250277
19,20,0.8175151,0.7172355319498291,0.8153836888730699,0.7243597317941692,0.761363159295338,0.7226741757388152,0.7262964884805431
20,21,0.8091903,0.710396822180928,0.8005847051307875,0.7154517928888832,0.7416198330821596,0.7139727591752133,0.7160872130030953
21,22,0.7950586,0.7034028345794128,0.7871583909131916,0.7122904216840696,0.7275059819269085,0.7051482439541558,0.707131850590096
22,23,0.79139227,0.6623297623068121,0.7695965645082133,0.7047004521658973,0.7105309642576587,0.6976750105247855,0.6681974031681921
23,24,0.78517914,0.6487271037187384,0.766732897947083,0.6981483089021977,0.7037617895374039,0.6814474169929301,0.6644130840026199
24,25,0.768157,0.6402115889433295,0.7562431695123852,0.6816924330683027,0.686698972163636,0.663759084273671,0.6602397503673015
25,26,0.75984836,0.6275971577882304,0.7521421637365099,0.6677209930559388,0.6784049439633334,0.654754468308982,0.6442686435577576
26,27,0.75489503,0.62040345388354,0.7263255023038087,0.6580922143157331,0.6700573123420926,0.648965776033244,0.6401518121973763
27,28,0.75420594,0.6118555177185707,0.712540170667107,0.6436355612394429,0.665052734474677,0.6417123494580153,0.6336381116456232
28,29,0.7491867,0.607687553543655,0.7024984855733716,0.6356701730421063,0.6534462309524726,0.6233916468747602,0.6235481933542291
29,30,0.743372,0.6037675093140529,0.6914084733117822,0.6253253423749374,0.6404882886617058,0.6095123520516635,0.6106544267222795
30,31,0.7213754,0.595605934259376,0.6874084515139893,0.6179760954428934,0.6352945067343797,0.6066361590258469,0.6073975719804742
31,32,0.7135702,0.587185806819394,0.6827277702184741,0.6067913030367419,0.628275235080502,0.5986533195076755,0.6007390517779204
32,33,0.70043963,0.5811027235736698,0.6727990208598259,0.6006834115503408,0.6233157857196239,0.5914487470244468,0.5887903171951162
33,34,0.69605535,0.5763298993084637,0.654335837141493,0.5845059234947445,0.6187631939062692,0.5831277954225399,0.5860436970775339
34,35,0.68947935,0.5751420180637066,0.6398754315465073,0.568052931201395,0.6147607285468252,0.5812388105480977,0.5840854538714038
35,36,0.6882024,0.567869232594579,0.636292793323172,0.5622702780362147,0.6065163915612192,0.5767780226956245,0.5792246140602716
36,37,0.6825638,0.5632614710884404,0.6223748268397232,0.5498806789106706,0.5930349446238664,0.5712954122759785,0.5766185037123843
37,38,0.67249155,0.5587476854522095,0.6142388296363054,0.5455149472241367,0.5875031955737471,0.5634767216051593,0.5674515908685904
38,39,0.6675989,0.555122938625103,0.6081780036600983,0.5397400523929177,0.5840345107216605,0.5547986677547402,0.5619101167094297
39,40,0.66514564,0.5453109198307157,0.6033161679039922,0.5206545724811972,0.5702033547329899,0.5497776903706001,0.5594029600771006
40,41,0.6584744,0.5427060062274862,0.5799978907632033,0.5159694186002547,0.5643366445860298,0.5487574617966691,0.5533032338521038
41,42,0.65566385,0.5305698432055544,0.5749088726653784,0.5041557266584317,0.5571097006483084,0.5436192651770517,0.5479421552649634
42,43,0.6536441,0.5237221769090593,0.5715186661134914,0.48987680770313724,0.5500584245745788,0.532641092243897,0.5474851924890112
43,44,0.6459254,0.5113335942614113,0.5637746247872631,0.4778777212452089,0.5376614076967889,0.5322667983652651,0.5434812458374452
44,45,0.64410293,0.5073291431340006,0.5531979070859389,0.4684079314002992,0.5343576517089259,0.5276877149209723,0.5384420053942769
45,46,0.64201015,0.5001168182061636,0.5363125135220574,0.46275986159524535,0.5255947845084868,0.5185565900784496,0.5235268901463549
46,47,0.6394807,0.49740296636777365,0.5211384158199319,0.45628843953548837,0.5160266461517119,0.5115758801953606,0.5148347695799902
47,48,0.63757926,0.4879709870854915,0.5153374028228732,0.4527615422595591,0.5108079165261616,0.5079208358719387,0.5070254330759413
48,49,0.63392574,0.4770774387765082,0.5101642450296434,0.44806462523661955,0.5039082969631817,0.5039410055857964,0.5048461647606769
49,50,0.6323286,0.47497245731589127,0.49993607745468743,0.44246560896423265,0.49983410253921506,0.5009102409083522,0.5001189570182033
50,51,0.63099414,0.4708328971404766,0.4878469762483746,0.43504807607468277,0.49207951115714105,0.4972178997814961,0.49687304899097984
51,52,0.62592506,0.4698221301519808,0.4855982880447955,0.4299224380103239,0.48134160057172726,0.4874397971759167,0.4880128788982687
52,53,0.623901,0.46633746392182635,0.4675114005024117,0.4273279937090143,0.4726558749123544,0.48206451536146755,0.4867240348936403
53,54,0.6150069,0.46027332498340456,0.45715685864663375,0.42294658067707147,0.4714083380456334,0.47813474087882585,0.48269608572644573
54,55,0.61472416,0.4514873527322808,0.45544066512228076,0.41317836451745615,0.46409327626980146,0.4653312566251277,0.47587796541617866
55,56,0.6117737,0.44959738297615603,0.4421611321469372,0.4052839718094076,0.45723213623454434,0.460128108859901,0.46738677440806076
56,57,0.6089825,0.4425026980098343,0.43707493555558247,0.3997525806249531,0.4538977925563923,0.454383983725699,0.46404872852576445
57,58,0.6061766,0.44183518071325895,0.41865615749635166,0.3866757730378183,0.4495569138329256,0.44994559640919907,0.45564754122923407
58,59,0.60054016,0.438049617102624,0.4142786941785525,0.3800529298239742,0.4481395656801787,0.4407775944833165,0.4530800921793846
59,60,0.5945702,0.432854209318368,0.39769548663570975,0.37631143837496567,0.4416197549946925,0.43930108541380725,0.4435409157538154
60,61,0.59091115,0.4280528321686975,0.3894084506274997,0.37515285620445166,0.43835286468782314,0.4327727005972426,0.4383208287427138
61,62,0.58910465,0.42497912994354753,0.3850709313434403,0.3635196548383572,0.4329806226362692,0.43042817145390627,0.43124564749414673
62,63,0.5822047,0.4168398538485724,0.38328912119999636,0.35955915229286534,0.4281992390601537,0.4265525002006754,0.424137581025592
63,64,0.5789352,0.4146200401764494,0.3771486851165378,0.3472523886194521,0.42259152444349685,0.4217052757929472,0.42065350417336134
64,65,0.57739764,0.41095243708778256,0.36964097103994586,0.34355954396980387,0.41724087385897723,0.4169963881235379,0.418063032021912
65,66,0.5719159,0.40621004829836443,0.35387409621963745,0.3396893029459335,0.414144297581742,0.41291890659273633,0.4139668376763099
66,67,0.568813,0.40417698596379414,0.34738551003402646,0.3346640612945564,0.4096480033547825,0.41088504195718445,0.40653423269262395
67,68,0.5663163,0.4033985197502839,0.34268418526858163,0.331649790181339,0.40579828056901585,0.40360804256242516,0.4014260499097756
68,69,0.564717,0.40161711436702235,0.32844761237375253,0.32382407642264127,0.4032818787973559,0.39841746026613545,0.39967980901120825
69,70,0.56288546,0.39392922760567795,0.32321292395894746,0.3132534470422727,0.3989889274650122,0.39675056061618474,0.39119068881290864
70,71,0.5606869,0.3919902170023598,0.31550873008523384,0.30544371880528504,0.3913728889780662,0.3897587729564032,0.3905899551890387
71,72,0.5579878,0.387414651511605,0.29529269315573375,0.29945966278592434,0.3884616651473318,0.38734784718390736,0.3806989323172437
72,73,0.5569162,0.38504422923387593,0.28295788870453636,0.2950360389168671,0.38537411086188983,0.3799017004583112,0.3763362318527394
73,74,0.55118805,0.3784895051091699,0.276633434227454,0.2915415943075975,0.38099879755691557,0.37819313935838017,0.37302128739464996
74,75,0.5496498,0.3714618477793609,0.26446106454980733,0.2833203367637033,0.3771580326847188,0.37055259864402634,0.3692589385491143
75,76,0.5487093,0.3661831631093366,0.2631133136751374,0.28293062058794477,0.3732652814629746,0.36709583950519065,0.366775540557229
76,77,0.5463955,0.3641232947369757,0.257782492609568,0.2771474255315493,0.37023489125349407,0.36512611133969103,0.36285855323844635
77,78,0.5445834,0.35769140393201,0.25516063060520716,0.2687832427806765,0.36319049951194277,0.35793596973677994,0.35810317133661856
78,79,0.54337573,0.35288571536686764,0.245027290057731,0.2639680417089248,0.36210241059774445,0.3524262503218053,0.35539894324140725
79,80,0.5408488,0.3498151577496447,0.2367736795594179,0.2597315835650397,0.35610097789870215,0.3491303523906097,0.349793063275516
80,81,0.5385241,0.3481696415877187,0.23158225990359338,0.24903731223698916,0.35246384781639173,0.34425874853567234,0.34754988412609744
81,82,0.53623265,0.3436449591331819,0.22428103256667192,0.2431374084306384,0.345717024699598,0.3391234377717048,0.34101688693735105
82,83,0.5319841,0.33807113750745,0.21630943792786428,0.2383255761113452,0.3409460110933851,0.3350092283850601,0.3372971342638053
83,84,0.5258243,0.32881923550023856,0.20288540015645087,0.23002199625111447,0.34020708010986855,0.33232947009640806,0.3345542335185502
84,85,0.52353907,0.32714508475298054,0.19539331413619196,0.22746988691425313,0.3369218030959682,0.330820332308706,0.3321817836332257
85,86,0.51751316,0.3246120311395629,0.18682770110473135,0.22204771160969541,0.33438371719571164,0.3291033417096249,0.32839643882720776
86,87,0.51571286,0.3238443928441177,0.1836458691360691,0.2154501705676308,0.3287981662227072,0.32379776317592907,0.32416954506998924
87,88,0.51394117,0.318250661063242,0.1802352838408599,0.21035004942101473,0.3263614710386693,0.31779115469212255,0.32058007481522355
88,89,0.50935644,0.31651867310173926,0.16795072113575987,0.20613378473504448,0.3233886426228724,0.3144255427980276,0.31605127407832617
89,90,0.50747246,0.3101178396704329,0.14952579264020388,0.20435350988877712,0.31704381303992274,0.3118942569150111,0.3146096434883405
90,91,0.5021396,0.30688866922987845,0.14341299207948224,0.1987382759761696,0.31083493744839286,0.31047967710758156,0.3123571936997585
91,92,0.5006577,0.3057092670859154,0.13732912912052855,0.191520311458856,0.30974078454096354,0.30838642942415334,0.3092962952142428
92,93,0.49890953,0.30149868171191163,0.13323327902584103,0.18844799724102504,0.30564369655473883,0.3055556827993774,0.30699573448451684
93,94,0.49519143,0.29898369840971023,0.12304656514285046,0.18689360888758244,0.3033453831901537,0.30347346914834494,0.3040885014332196
94,95,0.48984757,0.2986856379039467,0.0983660592653743,0.17878472298246934,0.3001361602623045,0.2979559336957879,0.3011947349427248
95,96,0.48644704,0.2942416127059426,0.09340952945279135,0.17752197172392029,0.29738202589531265,0.2959741489968961,0.29745486970782503
96,97,0.4840539,0.2899153758918426,0.06814289400770057,0.1752836277036408,0.29421611604106207,0.2899890502114842,0.29531579285107135
97,98,0.47739756,0.28749754848311554,0.05347478397743273,0.17332695358969114,0.28859469240855656,0.2886244312531085,0.2931045234378894
98,99,0.47667417,0.28204502622087596,0.049119831227576904,0.16856672192664285,0.2862028445565693,0.2851520082178038,0.2885424246466213
99,100,0.4741424,0.27957630064412126,0.029588661001221508,0.16224258740854386,0.283797164586326,0.28336907461111116,0.2843672301530203
100,101,0.47322157,0.27661616507693804,0.000882806516980097,0.15777999144802807,0.282252627854985,0.27831903966882815,0.2839380516769445
101,102,0.47299856,0.2745935303721486,0.0008030086590494512,0.15449818904916438,0.279151894801163,0.275787267815513,0.2813174761608149
102,103,0.4724628,0.2685114520123315,0.0007314214718184208,0.14988983445432372,0.2733657818833445,0.27350855479435826,0.28017531693782033
103,104,0.46959537,0.2668193963722634,0.0007065214933630893,0.14661241935150648,0.2720371025713839,0.2701704551850094,0.27785406296341286
104,105,0.46862334,0.2659874740997463,0.0006507217166273733,0.1408949421899787,0.26952399422958545,0.2676464338997258,0.2734777160401437
105,106,0.4654408,0.2639953401563594,0.000645506745358958,0.13795223601925877,0.26576717471000694,0.26268399107164064,0.26985306458728286
106,107,0.46421933,0.26393786947649256,0.0006146537644172249,0.13555647628942671,0.26345612927891393,0.261362594753927,0.2666551237395582
107,108,0.4612971,0.26043586924323076,0.0005978281985773091,0.13345121398605128,0.2581548408506961,0.2565200653195149,0.2622731542918117
108,109,0.45913467,0.25760294523067073,0.0005445817560223391,0.13021243138232627,0.25644922195669906,0.2561013243173947,0.2600568354639021
109,110,0.45813808,0.2553486815875289,0.0005115330428892041,0.12838136485712523,0.25269546683122357,0.2552257458819161,0.2583018492810536
110,111,0.45316452,0.253142640353698,0.0004956094128020925,0.12409287238598576,0.24947679128362338,0.2481657635458506,0.25327300970543365
111,112,0.4515278,0.2511391271961041,0.0004675479736802051,0.11976740427170872,0.2462331993624374,0.24346249162269779,0.2504446666392825
112,113,0.45060122,0.24608930373529478,0.0004609101364134595,0.1146519655969141,0.24513736944998418,0.2421427939501235,0.24627230842424272
113,114,0.4478299,0.24372347283258317,0.00044276222716889456,0.11268824960806564,0.23935122202247844,0.24096624769373753,0.24561677771256432
114,115,0.4458756,0.24190402918362086,0.00043360524954215527,0.11105906522631892,0.2382311509030267,0.23883629443962648,0.24274855062670173
115,116,0.4443922,0.2406938511304496,0.0004153625650476388,0.10813649930279834,0.23620032138506478,0.23615399241903276,0.24029159969616967
116,117,0.4420509,0.23604595023196384,0.00039400227138380493,0.1068831764888218,0.23360075308007383,0.23419649883736043,0.2376706285571868
117,118,0.4410006,0.23490074287095583,0.0003892171973789314,0.10254120647375971,0.23207845834457044,0.23165310164455624,0.23641191965016048
118,119,0.43981007,0.23248160886705113,0.00036575855927459576,0.1007445893194152,0.22708327795173547,0.2302808222208252,0.23397385536054974
119,120,0.43794316,0.23079493736347448,0.00035946940027381644,0.09553709010982402,0.22538278260295777,0.22612172231934893,0.23122013899046284
120,121,0.43697804,0.22938548926376848,0.0003405776163121949,0.09332747202661902,0.22129144285407698,0.22338505577273124,0.23089934093006195
121,122,0.43500084,0.22736457466928855,0.0003271607547414066,0.09176441187560941,0.21741481550763778,0.22024128944023896,0.22870693722455185
122,123,0.43280956,0.22640585565715926,0.00030994343117258247,0.08963702931528039,0.21474810860580287,0.21785458983917017,0.22536992536516892
123,124,0.43156987,0.22349934196040222,0.0003047153271035888,0.0879481603839119,0.2146801870973318,0.21578310380123025,0.22391507035161992
124,125,0.43062907,0.22144906142132895,0.00029686634604794454,0.08660881675440223,0.21401744702970082,0.21460940485180677,0.22276275826672445
125,126,0.42791143,0.21978714753989775,0.0002852133913221042,0.08375672802543477,0.2083246203735558,0.2127889274453436,0.22048289799648838
126,127,0.4275493,0.21863433540525123,0.0002770357398714896,0.07961836244152201,0.2020881287692895,0.20866048636965662,0.2189256849117606
127,128,0.42499068,0.2145929619581403,0.0002707873848148336,0.07782571902954018,0.20046426288404692,0.20600105388767945,0.21718439745665355
128,129,0.42259896,0.21383733118403694,0.00025758843162259997,0.07601300180342555,0.19812519547591564,0.20511126819839437,0.21579516705598822
129,130,0.42019024,0.2112398072120234,0.0002510207341164474,0.07268549636119762,0.1956647158102248,0.20351447887250648,0.21436047849721726
130,131,0.41993022,0.21000972447687696,0.0002406495488320146,0.07153367755802742,0.19402125127146794,0.20243687387115145,0.21366874975769448
131,132,0.41837043,0.20879744390738025,0.0002339059518048731,0.07025252872762054,0.18985409364633962,0.19992324931007663,0.21107414353172593
132,133,0.41378465,0.20719473438607766,0.0002251107911309038,0.06636607877371471,0.18893867636109765,0.19735901762629135,0.20660051213163996
133,134,0.41196382,0.20495753279093257,0.00021432648745813753,0.0653715087668744,0.18642054976106182,0.1959166310016213,0.20462673120793945
134,135,0.41015235,0.20385218532665914,0.00020973208720864102,0.06423957833777783,0.18451300858052097,0.19347430984627637,0.20339600149887382
135,136,0.40870538,0.20193148622420723,0.00020093463706464257,0.06345384394188763,0.18153921801036382,0.19257328834923132,0.20076234363252837
136,137,0.40721655,0.1990878505615039,0.00019390483088855176,0.061435398194481725,0.17971819416556173,0.19059982367512496,0.19838932961711303
137,138,0.40490055,0.1972250598347071,0.00018534140600374112,0.05802015604113963,0.17444045156321666,0.19033587071009728,0.19640082365856884
138,139,0.4033039,0.19666734153616192,0.00017594222413095688,0.05741212623681516,0.17383034957483964,0.18670283615270086,0.1945264995062392
139,140,0.40287656,0.19475792933441516,0.0001699328012808106,0.05605534257138268,0.17207649275727352,0.18423583138897168,0.19367158944852064
140,141,0.4002764,0.19326263217848816,0.00016139192138834142,0.055063787264304304,0.1699629796633856,0.1838657995587238,0.19229756253766808
141,142,0.3981823,0.19087764663550494,0.00015996615288655007,0.05350147742349528,0.16703175805221804,0.1826601763284452,0.19177937475030318
142,143,0.39703515,0.1892210826218257,0.00014692696429685167,0.05096846442690998,0.16638704072949642,0.18015605227590223,0.19013230728715766
143,144,0.39620325,0.18671937731127225,0.00014391574084826681,0.04959179235492304,0.16562663600950708,0.1781946708436796,0.18894636346839236
144,145,0.3957503,0.1848860392030888,0.00013795271905582416,0.04819582971118631,0.15996851646585522,0.17650697141685556,0.18698930284793625
145,146,0.395382,0.1842065647160475,0.00013610022230414596,0.04686829537892895,0.1580141518769946,0.17429064507552133,0.18434444506693223
146,147,0.39379412,0.1829953439291587,0.00012865224842973914,0.0467499739981723,0.1570508292734754,0.17312970408933492,0.18255478509266973
147,148,0.39222693,0.1809895856440803,0.0001211963531793701,0.0461640578827042,0.15462508184148055,0.17048869382148168,0.17965049637092456
148,149,0.39162695,0.18034183668762319,0.00011618391456075209,0.044411563407239826,0.15373331394152717,0.16941693767536684,0.1786408056784567
149,150,0.38681176,0.17853237830030053,0.00011280821957179322,0.041625509093757104,0.14971562037701588,0.1658883378531163,0.17687410277985963
150,151,0.38499773,0.17736349010218155,0.00011081117029324837,0.03991589328989864,0.14886189976973396,0.1645253513118875,0.1746655961526164
151,152,0.38325334,0.1755788224227356,0.00010919602515899766,0.03903891349895636,0.14706756321148162,0.16308837113963917,0.17192484593584295
152,153,0.3814207,0.1729987504543967,0.00010291071746875685,0.037947671766352206,0.1446070915468332,0.1627445754259123,0.17129660382429907
153,154,0.3806005,0.1713090443550852,0.00010118437522830637,0.037142040448118765,0.1427767882292368,0.15988297393291476,0.1694025213114505
154,155,0.37822574,0.17046959154076477,9.874701284679029e-05,0.035671073872808295,0.14162158968632735,0.1570317593975246,0.16902227019451052
155,156,0.37612173,0.1691314773237714,9.55047932447443e-05,0.03491503193171749,0.13927580558302216,0.1553795165247873,0.1655804849633944
156,157,0.37450966,0.16844436626345294,8.978486091769444e-05,0.03439460686568204,0.1367938220793062,0.1547424700481796,0.16474238577410938
157,158,0.37323248,0.16624914429497076,8.528522477738297e-05,0.03397319440362411,0.13502029266587884,0.15270380780994977,0.1629606630399689
158,159,0.3725544,0.16543907628903384,8.186220250056078e-05,0.032001413786461666,0.13455800577701416,0.15191120136297687,0.1619067371115922
159,160,0.37031376,0.1639514100383602,7.872232063839867e-05,0.031330467066558704,0.13233983077901695,0.15183710827485428,0.1607884286358774
160,161,0.36998868,0.16225109811067742,7.718422759122057e-05,0.030523332784823377,0.1289256114972348,0.1484805957062226,0.15908302486839923
161,162,0.36860433,0.16156762400734964,7.335346526999054e-05,0.028774311231128776,0.12704275682816069,0.14563827027678977,0.15677110036738512
162,163,0.36733446,0.16050497546353396,7.20745307469925e-05,0.02753343993668013,0.1261036843275821,0.1445690500361707,0.15575157906711407
163,164,0.36497986,0.15953069790156696,6.955553029752203e-05,0.027396887990383832,0.12529974581471506,0.14315069843465206,0.15412608874370656
164,165,0.36353245,0.15804582731853453,6.574192069694584e-05,0.024684594025303676,0.12307836112234664,0.1421753266228142,0.1535352972790753
165,166,0.36328405,0.15683850711567315,6.377517792623797e-05,0.024522053194368603,0.12118128550840805,0.14018844059771157,0.1517529503084528
166,167,0.36087614,0.15604203660100502,6.0649445546338574e-05,0.024003738885518957,0.120443098049489,0.1397542545093541,0.15094159348995342
167,168,0.3585145,0.15586506001319814,5.8937455593203614e-05,0.02314703792504803,0.11909464965450188,0.13919123254657445,0.14823156693644204
168,169,0.35744667,0.15367862204741972,5.804849920220824e-05,0.02257322204402809,0.1188430359090925,0.13665036363581223,0.14596385482897495
169,170,0.35661367,0.1514284854091543,5.627830901717825e-05,0.021720121811660723,0.11667817122724017,0.13569653384995448,0.14442191792311113
170,171,0.3553245,0.1506779595276325,5.54223165039834e-05,0.021039202893029223,0.11354796939075723,0.1333702132652355,0.1436735734288503
171,172,0.35461098,0.14946502521569074,5.277401255112665e-05,0.01990808747776395,0.11229206142242067,0.13198243146151445,0.14263575887595142
172,173,0.3538629,0.1489301290055906,5.036619089861796e-05,0.01929905514416496,0.11148615750166674,0.13068117138954577,0.140912283863387
173,174,0.35287246,0.14772320787656668,4.73698291734688e-05,0.019226904121801378,0.11010265355758127,0.1293223816652253,0.14019527565728498
174,175,0.35281575,0.14746411016372776,4.496231350784195e-05,0.017940820858491687,0.1091658126512484,0.1285823750569441,0.13948297185231726
175,176,0.35072616,0.147165078765472,4.423272759232796e-05,0.017447432081466853,0.10683679133492144,0.12675108293407322,0.13800703271014714
176,177,0.3497159,0.14436857453127827,4.1008704621273205e-05,0.01695767230258791,0.10638425052976114,0.12597841293758316,0.13594377761599963
177,178,0.34834322,0.1431838941628104,4.078546595785734e-05,0.016454527578510222,0.1053859192666456,0.12449337606676845,0.13511881978761706
178,179,0.3474242,0.14246682868218613,3.9417698736097525e-05,0.015830241762031096,0.10468230527900045,0.12386641190373424,0.133655258131297
179,180,0.34645835,0.14191222856306082,3.8420862732062014e-05,0.015627534008452675,0.10294316140440055,0.12177940670933295,0.13227587479091046
180,181,0.34532833,0.13922842295913623,3.6970716818515556e-05,0.015559790595093652,0.10144080792236763,0.12135400528727401,0.1315656618195763
181,182,0.3430381,0.1381760137821727,3.473446412993319e-05,0.0142389738589318,0.09993270633049675,0.11987692302078863,0.12974666233672963
182,183,0.34159634,0.1376900746703439,3.353262565036444e-05,0.014065209087212746,0.09901774358521373,0.11740200986290965,0.12902087997525913
183,184,0.3414966,0.13517046985012499,3.165764342618107e-05,0.013301117558182196,0.09750245502337979,0.11570709674590406,0.12696600121157503
184,185,0.33967257,0.13403864826042533,2.9730284075876736e-05,0.012298912263901323,0.09524175296835494,0.11495239148440749,0.12530264601288352
185,186,0.33913925,0.13347612697303013,2.8176935430168525e-05,0.01204967522266881,0.09285004817408914,0.11368883639767743,0.12442870856342668
186,187,0.33801985,0.1313306310733566,2.6651520669669434e-05,0.011584405313354171,0.09280669669080853,0.11210751429680907,0.123834384094768
187,188,0.33740124,0.13062685671390523,2.6270782044114597e-05,0.011138196413250456,0.09231458803173886,0.11150477094228685,0.12232887766198891
188,189,0.33579814,0.13038179835236738,2.6037083281147025e-05,0.01066363956878489,0.09146145379284788,0.10924665635728918,0.12175478845962426
189,190,0.33474252,0.12931020966373397,2.5119339948102208e-05,0.010382013329662744,0.0910013667675231,0.1088197945118343,0.1209702393828519
190,191,0.33432627,0.1284620325636453,2.4333790117356954e-05,0.010062851651157327,0.08977204174693479,0.10785047902512107,0.11895135908024769
191,192,0.33384165,0.126627763603214,2.2941006571983015e-05,0.009878362075270463,0.08844115695950398,0.10697460056696546,0.1179377394694474
192,193,0.33279914,0.12505509289026684,2.184053489807014e-05,0.008736996171696165,0.08552019660327374,0.104931282061116,0.11682516615794945
193,194,0.3298465,0.12448624068050138,2.074262034830754e-05,0.00851475754305916,0.0844886408505841,0.10407911167540856,0.11593984925364667
194,195,0.32914504,0.12330003892006168,1.9735539309884924e-05,0.008059236941694348,0.08229651255410883,0.10366453825414527,0.11478995834270754
195,196,0.3275152,0.12149095689452684,1.9132819091487178e-05,0.007876446050174755,0.08084143443010083,0.10221415113031179,0.11435931609134581
196,197,0.32643476,0.12089988073720521,1.8581860500674534e-05,0.007843232055156234,0.08064287210238066,0.10104265070085951,0.11364786688258109
197,198,0.32532942,0.11969960603924117,1.7339112010863734e-05,0.00757898082900552,0.08014477502636502,0.0997390745356905,0.11132064794717442
198,199,0.32413846,0.11780080930307034,1.6556558265229077e-05,0.007318226967662246,0.07872732405337579,0.09887196515969532,0.1110402089546164
199,200,0.32167238,0.11677411303454771,1.5886723635772306e-05,0.00690558378258294,0.07749991304080427,0.09731947814219288,0.11011110056790353
200,201,0.32069948,0.11648818737621118,1.5208868450368277e-05,0.006541464852793014,0.07582911815458285,0.0969146605681376,0.1093297488166714
201,202,0.31873524,0.1155429808220442,1.4284368411255557e-05,0.006305334113797977,0.07501379844748564,0.09578746402138373,0.10804839611448755
202,203,0.3174041,0.11532877713920986,1.3510306974696225e-05,0.00608406187271553,0.07323524506953252,0.09549949759237107,0.10703855829865147
203,204,0.31668422,0.11451094194063834,1.3215559455074404e-05,0.0059193199169623,0.07281141370878955,0.0936992125795506,0.1059175225125161
204,205,0.31570637,0.11358175230947552,1.251508225939384e-05,0.005604353436387093,0.07262148553502666,0.09334900071196747,0.1052347023714362
205,206,0.31533796,0.1130161468976624,1.2311717371779919e-05,0.005481201724922877,0.07102336733130452,0.0928080473893223,0.10453812075478927
206,207,0.3139023,0.11233717276883369,1.1626973161192383e-05,0.005399969147623211,0.06995154649559783,0.09236537289373523,0.10320035298251798
207,208,0.3130879,0.11186839143576036,1.1345433813324655e-05,0.004963282831447715,0.06775866564367407,0.09168196656462041,0.10299308197738112
208,209,0.3120915,0.1092065485516158,1.1307840263738128e-05,0.004752240525751785,0.06742372485647352,0.0908305950780194,0.10186654819010633
209,210,0.3101975,0.10881893351617884,1.0454946513735648e-05,0.004716602644211554,0.06612917381525027,0.08973487866698521,0.10048895526230305
210,211,0.307177,0.10785066355820618,9.706546287283188e-06,0.004348382994051918,0.0647911976003663,0.08868770984300672,0.09954444578897412
211,212,0.30706853,0.10741166730453815,9.377585625952171e-06,0.004066111821363356,0.06417891302976322,0.08764514035269198,0.09879436655061494
212,213,0.30559328,0.10649340184132564,8.696829003241817e-06,0.003983209089407002,0.06347519969576483,0.0867903144271661,0.09719696288119782
213,214,0.30386865,0.10588695820684378,8.294804580952864e-06,0.0038592297471084277,0.06297177664948296,0.08548427856301395,0.09644443321229167
214,215,0.30342144,0.10536438267770604,8.17320008068046e-06,0.003753877133533116,0.061946747979876454,0.08492490715642884,0.09575087960229095
215,216,0.30250078,0.1049904178563035,7.598924378487666e-06,0.0035164701954560943,0.060795033572169185,0.0833191867800167,0.09523548252235735
216,217,0.30206463,0.10377859142300364,7.47924641576245e-06,0.0034094387257520365,0.05939111641736361,0.08252779598669709,0.09431215012739966
217,218,0.30031538,0.10316561797153598,7.020572499535902e-06,0.003253978138951946,0.05904098727685884,0.08183322358296737,0.09390799185130448
218,219,0.29970548,0.10283400329296477,6.642746670334424e-06,0.003105597131443849,0.058630054388266156,0.08137756200966607,0.0917703389717214
219,220,0.29945332,0.10121620296678527,6.4419459778845475e-06,0.003056991397698402,0.05768876094747706,0.08094839365975369,0.09089588011363645
220,221,0.2978454,0.10009865263425695,6.138326253500014e-06,0.0027431398733149355,0.05700281677722371,0.08005178755115507,0.09020602392516804
221,222,0.29653957,0.09961934326235074,5.655634379094168e-06,0.002639687990694699,0.05653234265501749,0.07963996458393084,0.08875576360987547
222,223,0.29521394,0.09956484595286481,5.508046694616833e-06,0.0025582770949441687,0.055464361709671166,0.07856232863034761,0.08822496215891479
223,224,0.29385442,0.09853278154324682,5.096292060593504e-06,0.002472588144191361,0.054084936629511256,0.0779955658542653,0.08737731194863901
224,225,0.29292783,0.09825871248959094,4.687877818237346e-06,0.0023829128206477143,0.05379949006250369,0.07710383872198494,0.0866859390870834
225,226,0.2922483,0.09756718124453656,4.598383682916395e-06,0.0019995876534136658,0.052980567920506434,0.07587799473528106,0.08627036714666189
226,227,0.2916804,0.0965554344095278,4.4615695303094525e-06,0.0019240132798078317,0.05161215189941944,0.07522337096302768,0.0855250045242632
227,228,0.290906,0.09573642457624278,4.310102802405953e-06,0.0017843953034056199,0.05101308306104593,0.07367931579993668,0.08449121057161903
228,229,0.28933963,0.09537889115266722,4.058773911389057e-06,0.0017661329273833274,0.04958417984852495,0.07314225226923579,0.08396779649456171
229,230,0.2884019,0.0941764684903417,3.864780490915642e-06,0.0016242454771346457,0.04843715992201655,0.07206141460647737,0.08346990082905678
230,231,0.28702995,0.09346282965269088,3.7593408076257207e-06,0.0014385930444610541,0.04798974790620767,0.07173189569544594,0.08257020132914204
231,232,0.28537908,0.09193359336452712,3.5458532956940244e-06,0.001423299911047409,0.047023638975610293,0.07066288650498309,0.08126817313086462
232,233,0.2838615,0.09107207220401364,3.401270310201359e-06,0.0013604862339110346,0.04689415513815671,0.06994923334421697,0.08092896730031553
233,234,0.28321037,0.09010166941189497,3.1595155241193613e-06,0.0013291865546310757,0.04527073087058118,0.06956026273979016,0.08039030882054828
234,235,0.28230178,0.08930682047303497,3.089366017683284e-06,0.0012621894925741624,0.04454244210289873,0.06864117776812052,0.07915770682767129
235,236,0.28150755,0.08916863975220965,2.9455469798622904e-06,0.0010840447356803519,0.044035115546566646,0.06798512404021159,0.07880323012189899
236,237,0.28091425,0.08807697253800285,2.6845509261490153e-06,0.0010207560909183879,0.04314485353568544,0.06664087326096235,0.07799091027704644
237,238,0.28015393,0.0874850646623388,2.6577322906798613e-06,0.0009516301595885923,0.04236257353177366,0.06654861174928797,0.0773572967832909
238,239,0.27959734,0.0868399949838329,2.4272393184658537e-06,0.0008196049916842901,0.04190532109852245,0.06603267363277691,0.07697292843835843
239,240,0.2785317,0.08629064743662292,2.2284507833227634e-06,0.0007503840164958202,0.0412054377986483,0.06468476229691275,0.0765766683018761
240,241,0.27837327,0.08590979170375554,2.1530731381206543e-06,0.0006869373202418562,0.04067866541205083,0.06348899783146725,0.07611464661299376
241,242,0.27758485,0.08459731388360207,1.9788169251823364e-06,0.0005415739414554327,0.04048299861005309,0.06334661589197363,0.07549323136183844
242,243,0.27682316,0.08424850983429705,1.8113855740209252e-06,0.0004832025801217048,0.03956677496925186,0.0624448976866744,0.07430848261349896
243,244,0.27492812,0.08375691531147368,1.7396470725817781e-06,0.00044114762287704164,0.039293016629451734,0.06206831333325951,0.07369855112409661
244,245,0.274835,0.08340906805754943,1.7017220816999528e-06,0.0003913623698112586,0.038926281321115606,0.06100289794545937,0.07311068996676034
245,246,0.2743678,0.08220281733935787,1.6964244501800476e-06,0.0003773812024830163,0.037575662939639654,0.060581454618990595,0.07249054413824244
246,247,0.27319363,0.0816551409496177,1.52958346945797e-06,0.0003008325751263619,0.03710513291678948,0.059933891532155156,0.0723664100315004
247,248,0.27235857,0.08137581411498669,1.4761142677077574e-06,0.00025273817764090136,0.0366070096623299,0.0586012480383587,0.070462105803355
248,249,0.27199402,0.08067522403274824,1.406680207368096e-06,0.0002167644186915641,0.035966883023610056,0.0584688533631787,0.07014691129725532
249,250,0.27137625,0.08008135922008819,1.3587764117369611e-06,0.0002059476393046326,0.03530889799610708,0.05837932904909793,0.06975524310135023
250,251,0.27038792,0.07878702781346744,1.2843762251687904e-06,0.00016211743541418898,0.03489758125695786,0.057019915720623614,0.06899346474560059
251,252,0.26953995,0.07828420846127497,1.1958225967109925e-06,0.00012692082067724883,0.0345589072030005,0.056760290468660664,0.0676060313676166
252,253,0.2682969,0.07783831196736153,1.1128989025083155e-06,0.00011995503479280442,0.03396946968030469,0.05617861140334966,0.06731309687923373
253,254,0.2677784,0.07737418627053316,1.0058395554906178e-06,0.00011317017445126356,0.03343995192864157,0.05560241387146093,0.06718217634149294
254,255,0.26634178,0.07698374343540891,9.892460734166358e-07,0.00010638749697329076,0.03258931269299913,0.05500317202495296,0.06634627017339936
255,256,0.26571542,0.07641506819184075,9.535712428767793e-07,8.093521221607087e-05,0.03236989309819934,0.0546203322579903,0.0656751647627496


==> data/splice.csv <==
type,tau,mse
1,1.1024722016164288,0.6003364705219238
1,1.1021703190863965,0.6088242997678137
1,1.1014158048016374,0.618235243013203
1,1.1004383898024748,0.6095984906684818
1,1.0991445743182584,0.6131216275294248
1,1.0973304457218276,0.6094343194038364
1,1.0949717721249794,0.6057612666268148
1,1.0920146022022459,0.6064423916020043
1,1.088353725740399,0.6093309853168788
1,1.0839365323802532,0.6093330620223263
1,1.0787613208580515,0.6107319812499302
1,1.0729305480519016,0.6095923551207774
1,1.0666464917064673,0.598214283572957
1,1.0602356954054764,0.5885743044340603
1,1.0541067563046138,0.5776953086804473
1,1.0486954190065185,0.5696637067361702
1,1.0444219258342013,0.5683892357786525
1,1.0416998176746968,0.5669725255216891
1,1.0410820373652652,0.5683892316485119
1,1.043303395459292,0.5716059694498763
1,1.0514553981589736,0.5750220313928429
1,1.0679621396088677,0.5786737082722201
1,1.0911164646955762,0.5811526887534069
1,1.124548287871854,0.5822457674550424
1,1.1695764362031214,0.5831143259891185
1,1.2202755086683417,0.5865592839728043
1,1.2662805198765328,0.5901821015259482
1,1.3207204603609888,0.6051122823773473
1,1.38606739362829,0.6269225448149206
1,1.4488777947271354,0.643199064460942
1,1.5199688631626844,0.6655468477760578
1,1.5982444553720634,0.6579671844271282
1,1.6837190609530306,0.6458276172622103
1,1.753863671638241,0.6480934140813274
1,1.8308448552176706,0.6575045673281046
2,1.9999999403963553,0.968334839391584
2,2.000000000001,0.9247927019892968
2,1.9999999025920006,0.9091821520879473
2,1.9924823366026552,0.8920953666406065
2,1.8470702308889246,0.871479688100312
2,1.7204886305177252,0.8544842462507937
2,1.6252640837577659,0.8237081114833593
2,1.55413712463084,0.7779364890342401
2,1.5023592153388912,0.7601054841246369
2,1.4622525207481205,0.760755347715997
2,1.429558144508407,0.7278229047440239
2,1.3990086398490091,0.7004477254254933
2,1.3644003524574873,0.7018675431316285
2,1.3387038906251647,0.7091283246008809
2,1.3258238459435916,0.6964443713926374
2,1.3132136142183288,0.6988765610194966
2,1.2975485163899454,0.6908173259600214
2,1.2844186449021102,0.6802810467506292
2,1.276399816087711,0.6760547040572417
2,1.2704234325901491,0.6691869652258082
2,1.259807842425154,0.6436761116442348
2,1.252035374657258,0.6588963432295268
2,1.246590093082983,0.6536707569820398
2,1.2428803158826691,0.6434871198325138
2,1.2379362800840792,0.6420080494605079
2,1.2312161648862614,0.6286032860893237
2,1.2275857006278932,0.6222626856127567
2,1.2181356370390701,0.6066910986745535
2,1.2114078802918127,0.5998663430758284
2,1.204830810617467,0.6057548443429731
2,1.1997280501644494,0.6035663138275641
2,1.1947668961470963,0.6007922111734693
2,1.1901285268886717,0.5953857485802405
2,1.1858886240141062,0.5942336352631773
2,1.181255491459577,0.6031769315743349
3,1.103670891711159,0.5847559366467895
3,1.1030294616104215,0.5986931090811441
3,1.1022576379062181,0.5922318965430312
3,1.1012513321153208,0.597401602218421
3,1.0999324657197624,0.6035183628954874
3,1.0980998127857187,0.5929012205280411
3,1.095735276793873,0.5936904247189745
3,1.0927681465257817,0.5952599255505124
3,1.0891241123969966,0.594589836728556
3,1.084729468875053,0.5966803814427752
3,1.0795990939740054,0.5987447750347484
3,1.0738139566698417,0.6001578123022494
3,1.067578247521685,0.5851226506788818
3,1.0611982850644954,0.5772489235979554
3,1.0550661859412571,0.5671201093491955
3,1.0496024476950605,0.5608957152421981
3,1.0452086211597378,0.5550923597077526
3,1.0422774029135664,0.5568434044293079
3,1.0413137323274393,0.5613489853693029
3,1.0431509538026795,0.5623017796014986
3,1.0492404439675185,0.5653288452027514
3,1.0635785897178698,0.5672276968881316
3,1.0832919761809117,0.5693254414454455
3,1.1117215772359794,0.5706315079794838
3,1.151139204784666,0.5718065188695969
3,1.2031072781214078,0.5731699770186605
3,1.2533946816890855,0.5795801459375449
3,1.3036595450997313,0.5894617485143634
3,1.3645151465819865,0.6007522776701798
3,1.4284097400584992,0.6249028999185791
3,1.4902345517551425,0.6359693679577709
3,1.5584732900743838,0.6509063227540928
3,1.632769133986016,0.6393359866564473
3,1.7043232286341663,0.6328617540806636
3,1.7728546824483375,0.6379929799102549
4,1.9999999905039043,0.7921322019854409
4,1.8378499541023205,0.7718005847564438
4,1.7096179811723378,0.7587266383096166
4,1.6241584491899839,0.7565277845140844
4,1.5168490523540372,0.7207354010286371
4,1.4470593297989,0.6710796341142814
4,1.4000010094252127,0.639173069867363
4,1.3662664079993105,0.6181495804228578
4,1.3411574954783905,0.6145038130161788
4,1.3231092759918546,0.6115348443280415
4,1.308326120993595,0.6012241645741386
4,1.2957062051503507,0.5967189671763304
4,1.2797244126323033,0.5884005246957827
4,1.265330248524769,0.5834016505297133
4,1.2579377200444657,0.5829654273794146
4,1.2514950010013777,0.5812317895342066
4,1.2431387352059224,0.581645667275369
4,1.2364739820936115,0.5833686171104967
4,1.2317334838063438,0.5817694682939509
4,1.2270511113439975,0.5808925795726309
4,1.2209124972566963,0.5814030967885738
4,1.215957130934573,0.5784016798808125
4,1.2128536882198628,0.5771041210162137
4,1.2102146920646464,0.5743009065249179
4,1.206599156670432,0.5703701115073383
4,1.2023805285312537,0.5671210021472618
4,1.19887605190617,0.5652486766600531
4,1.1918583670950733,0.5610474935141518
4,1.1855625063927162,0.5590913895915952
4,1.1801639842939653,0.5596421220234485
4,1.17589657661761,0.5603346707952698
4,1.1721786682383215,0.5598542535151165
4,1.168854247290268,0.5619553523901467
4,1.1661053758706976,0.5630226781447674
4,1.1636000722745008,0.5640946325071188

==> data/topd-1024.csv <==
depth,width,CCA,MKNN
1,1024,0.655108,0.569242
2,1024,0.757351,0.660953
4,1024,0.822112,0.729967
8,1024,0.834478,0.736403
16,1024,0.813904,0.720851
32,1024,0.782030,0.695046
64,1024,0.779794,0.688870
100,1024,0.765653,0.681788
150,1024,0.769825,0.685326
200,1024,0.777972,0.695546

==> data/topd-2048.csv <==
depth,width,CCA,MKNN
1,2048,0.621418,0.562924
2,2048,0.870863,0.770797
4,2048,0.784995,0.682148
8,2048,0.780933,0.679083
16,2048,0.783934,0.681337
32,2048,0.774553,0.680023
64,2048,0.768126,0.684516
100,2048,0.768627,0.673459
150,2048,0.751631,0.662253
200,2048,0.752818,0.663360

==> data/topd-512.csv <==
depth,width,CCA,MKNN
1,512,0.678255,0.634351
2,512,0.750709,0.655158
4,512,0.862735,0.766252
8,512,0.893760,0.800598
16,512,0.844647,0.750530
32,512,0.807740,0.719954
64,512,0.799950,0.716276
100,512,0.793178,0.710834
150,512,0.783858,0.695651
200,512,0.775801,0.692971

==> data/topd.csv <==
depth,width,CCA,MKNN
1,64,0.622003,0.684728
1,128,0.677754,0.691276
1,256,0.705969,0.684619
1,512,0.677502,0.633247
1,1024,0.683575,0.621731
1,2048,0.677963,0.648149
1,4000,0.682231,0.681553
1,8000,0.689884,0.680289
1,12000,0.713163,0.712591
1,16000,0.744415,0.734855
1,20000,0.716967,0.694588
1,25000,0.726122,0.699911
1,30000,0.732595,0.710304
1,40000,0.744013,0.726829

==> data/topd2.csv <==
depth,width,CCA,MKNN
2,64,0.631815,0.691796
2,128,0.739670,0.723592
2,256,0.799525,0.728608
2,512,0.771107,0.669983
2,1024,0.769251,0.684680
2,2048,0.867289,0.765987
2,4000,0.846567,0.746411
2,8000,0.803477,0.692159
2,12000,0.760308,0.639466
2,16000,0.751056,0.610660
2,20000,0.779212,0.645214
2,25000,0.760296,0.622169
2,30000,0.752751,0.617393
2,40000,0.756385,0.631475

==> data/topd3.csv <==
depth,width,CCA,MKNN
3,64,0.612372,0.680659
3,128,0.735300,0.711789
3,256,0.823326,0.741115
3,512,0.904398,0.817042
3,1024,0.832721,0.734889
3,2048,0.780108,0.698315
3,4000,0.748074,0.648382
3,8000,0.724842,0.604605
3,12000,0.737228,0.614622
3,16000,0.734234,0.615648
3,20000,0.724329,0.602675
3,25000,0.738708,0.617940
3,30000,0.741686,0.622320
